A Decade of SCUBA-2: A Comprehensive Guide to Calibrating 450 $\mu$m and 850 $\mu$m Continuum Data at the JCMT

The Submillimetre Common User Bolometer Array 2 (SCUBA-2) is the James Clerk Maxwell Telescope's continuum imager, operating simultaneously at 450 and 850~$\mu$m. SCUBA-2 was commissioned in 2009--2011 and since that time, regular observations of point-like standard sources have been performed whenever the instrument is in use. Expanding the calibrator observation sample by an order of magnitude compared to previous work, in this paper we derive updated opacity relations at each wavelength for a new atmospheric-extinction correction, analyze the Flux-Conversion Factors (FCFs) used to convert instrumental units to physical flux units as a function of date and observation time, present information on the beam profiles for each wavelength, and update secondary-calibrator source fluxes. Between 07:00 and 17:00 UTC, the portion of the night that is most stable to temperature gradients that cause dish deformation, the total-flux uncertainty and the peak-flux uncertainty measured at 450~$\mu$m are found to be 14\% and 17\%, respectively. Measured at 850~$\mu$m, the total-flux and peak-flux uncertainties are 6\%, and 7\%, respectively. The analysis presented in this work is applicable to all SCUBA-2 projects observed since 2011.

==> table1.txt <==
# Opacity relation coefficients corresponding to the following equation:
# Tau = a x (Tau225 - b + c x sqrt(Tau225))
#Coefficient Value_450 Value_450_unc Value_850 Value_850_unc
a  23.3   1.5    3.71   0.18
b  0.018  0.006  0.040  0.008
c  0.05   0.04   0.202  0.044


==> table2.txt <==
# Weather band to PWV conversion.
# The JCMT classifies 5 different ``weather bands'' according to the amount of precipitable water vapor in the atmosphere
# Tau225zen is the zenith opacity of the atmosphere at 225 GHz
# PWV = Precipitable Water Vapor
#WeatherBand Tau225zen PWV
1_Typical     0.04  0.58 
1_2_Boundary  0.05  0.83 
2_3_Boundary  0.08  1.58 
3_4_Boundary  0.12  2.58 
4_5_Boundary  0.20  4.58 


==> table3.txt <==
# Uranus Flux Information
# Peak fluxes were measured by performing a Gaussian fit to the source while the data was still in units of picowatts. These measurements were then compared to the expected (model) peak flux of Uranus at the time of observation. "nan" values occur when no Gaussian fit could be performed due to an insufficient signal to noise ratio.
# Total fluxes were measured using aperture photometry while the data was still in units of picowatts. The total flux was calculated within a 1 arcminute diameter aperture centered on the source. The background level was determined using an annulus with inner diameter 1.5 arcminutes and outer diameter 2 arcminutes. These measurements were then compared to the expected (model) total flux of Uranus at the time of observation.
# Tau225 is the opacity of the atmosphere at 225 GHz at the time of the observation.
# AM is the airmass at the time of the observation.
#Source	MJD	Tau225	AM	PeakFCF_450	ArcsecFCF_450	PeakFCF_850	ArcsecFCF_850
 Uranus	55931.2983	 0.069	 1.878	  nan	  nan	549.28	2.32
 Uranus	55931.2311	 0.061	 1.244	673.56	5.23	556.43	2.36
 Uranus	55932.2485	 0.055	 1.359	551.26	4.33	551.83	2.32
 Uranus	55933.2770	 0.087	 1.647	  nan	  nan	606.52	2.31
 Uranus	55934.2096	 0.066	 1.188	760.22	5.24	587.44	2.39
 Uranus	55935.2725	 0.067	 1.655	  nan	  nan	531.17	2.35
 Uranus	55938.2681	 0.050	 1.702	504.03	4.32	535.73	2.34
 Uranus	55943.2270	 0.174	 1.415	  nan	  nan	530.92	2.27
 Uranus	55944.2183	 0.173	 1.369	  nan	  nan	551.91	2.24
 Uranus	55947.2189	 0.105	 1.433	  nan	  nan	620.95	2.37
 Uranus	55954.1733	 0.061	 1.257	895.69	5.05	620.32	2.39
 Uranus	55961.1974	 0.047	 1.577	467.98	3.95	525.36	2.24
 Uranus	55962.1878	 0.030	 1.505	548.40	4.55	551.21	2.35
 Uranus	55964.2061	 0.048	 1.790	570.44	4.17	571.81	2.33
 Uranus	55965.1811	 0.032	 1.517	689.02	5.20	614.29	2.48
 Uranus	55969.1784	 0.157	 1.595	  nan	  nan	595.40	2.24
 Uranus	55970.1808	 0.081	 1.655	  nan	  nan	571.58	2.31
 Uranus	55971.1803	 0.070	 1.681	  nan	  nan	637.34	2.34
 Uranus	55972.1609	 0.050	 1.495	594.06	4.73	568.68	2.33
 Uranus	56059.7104	 0.080	 1.283	449.09	4.35	508.92	2.24
 Uranus	56060.7183	 0.118	 1.228	  nan	  nan	539.15	2.31
 Uranus	56063.7181	 0.070	 1.194	546.59	5.47	516.46	2.30
 Uranus	56064.6881	 0.050	 1.338	475.74	4.64	524.55	2.27
 Uranus	56065.6955	 0.050	 1.277	477.66	4.83	515.07	2.27
 Uranus	56066.6883	 0.048	 1.303	464.57	4.48	520.62	2.25
 Uranus	56067.6878	 0.051	 1.291	431.00	4.33	503.55	2.22
 Uranus	56068.6833	 0.147	 1.301	  nan	  nan	505.05	2.20
 Uranus	56070.7107	 0.052	 1.153	596.16	4.95	562.85	2.35
 Uranus	56072.6481	 0.087	 1.489	  nan	  nan	544.38	2.36
 Uranus	56075.6547	 0.054	 1.367	565.72	5.08	557.82	2.36
 Uranus	55693.6532	 0.122	 1.754	  nan	  nan	585.57	2.32
 Uranus	55814.5061	 0.050	 1.087	420.73	4.08	485.15	2.17
 Uranus	55839.5191	 0.145	 1.459	  nan	  nan	510.59	2.17
 Uranus	55842.4966	 0.109	 1.351	  nan	  nan	571.99	2.46
 Uranus	55843.5319	 0.073	 1.725	  nan	  nan	567.41	2.31
 Uranus	55844.5150	 0.078	 1.554	  nan	  nan	566.30	2.34
 Uranus	55851.4927	 0.035	 1.530	438.01	4.44	518.80	2.28
 Uranus	55851.3775	 0.040	 1.066	528.44	4.74	512.41	2.24
 Uranus	55857.5218	 0.080	 2.309	  nan	  nan	561.96	2.31
 Uranus	55858.2933	 0.064	 1.125	517.96	4.24	530.00	2.24
 Uranus	55866.2888	 0.137	 1.090	  nan	  nan	658.81	2.53
 Uranus	55877.2771	 0.187	 1.070	  nan	  nan	573.79	2.46
 Uranus	55878.3604	 0.112	 1.181	  nan	  nan	525.15	2.31
 Uranus	55879.3843	 0.098	 1.304	  nan	  nan	643.45	2.41
 Uranus	55905.3468	 0.046	 1.580	689.00	5.38	591.46	2.48
 Uranus	55910.3516	 0.121	 1.824	  nan	  nan	565.86	2.32
 Uranus	55910.2230	 0.163	 1.076	  nan	  nan	579.51	2.46
 Uranus	55911.3538	 0.043	 1.910	553.81	4.92	558.14	2.40
 Uranus	55911.1803	 0.045	 1.073	652.78	5.12	541.25	2.35
 Uranus	55912.2006	 0.099	 1.066	  nan	  nan	552.77	2.36
 Uranus	55913.2301	 0.168	 1.095	  nan	  nan	527.13	2.28
 Uranus	55914.2029	 0.169	 1.069	  nan	  nan	542.17	2.24
 Uranus	55918.3341	 0.046	 1.895	551.52	4.81	575.19	2.42
 Uranus	55919.3318	 0.040	 1.903	551.61	4.77	571.13	2.42
 Uranus	55921.1929	 0.031	 1.075	1223.45	5.33	622.77	2.42
 Uranus	55922.1938	 0.065	 1.078	510.36	4.38	518.35	2.24
 Uranus	55922.3295	 0.065	 2.010	  nan	  nan	555.44	2.37
 Uranus	55923.1905	 0.047	 1.078	614.61	5.11	534.36	2.32
 Uranus	55923.3348	 0.040	 2.190	579.46	4.53	590.06	2.38
 Uranus	55924.2514	 0.078	 1.252	534.09	4.66	530.51	2.27
 Uranus	56083.5948	 0.112	 1.773	  nan	  nan	576.98	2.42
 Uranus	56084.6113	 0.088	 1.533	  nan	  nan	545.92	2.38
 Uranus	56088.6892	 0.066	 1.085	515.80	4.91	503.46	2.25
 Uranus	56102.7249	 0.054	 1.066	732.73	5.51	547.90	2.35
 Uranus	56103.7297	 0.054	 1.077	528.94	4.92	506.83	2.27
 Uranus	56105.5995	 0.041	 1.221	495.46	4.55	515.29	2.25
 Uranus	56105.7215	 0.043	 1.073	535.79	4.88	510.93	2.27
 Uranus	56109.7449	 0.048	 1.153	645.76	4.53	551.56	2.30
 Uranus	56109.6842	 0.050	 1.048	599.89	4.71	543.25	2.30
 Uranus	56110.5168	 0.043	 1.859	403.92	3.80	531.33	2.27
 Uranus	56110.6040	 0.046	 1.151	402.80	3.99	494.46	2.22
 Uranus	56112.5498	 0.046	 1.408	488.38	4.36	539.04	2.31
 Uranus	56113.7420	 0.064	 1.182	1112.45	6.42	638.89	2.52
 Uranus	56115.7427	 0.081	 1.207	607.87	5.54	530.65	2.34
 Uranus	56117.7654	 0.058	 1.366	841.89	5.18	601.38	2.39
 Uranus	56118.7629	 0.067	 1.367	681.60	5.53	571.53	2.40
 Uranus	56118.6656	 0.069	 1.051	578.73	5.38	524.14	2.34
 Uranus	56118.5017	 0.068	 1.755	  nan	  nan	552.09	2.40
 Uranus	56119.6736	 0.069	 1.060	559.78	5.28	514.33	2.31
 Uranus	56121.5785	 0.059	 1.136	530.65	4.64	523.66	2.27
 Uranus	56122.7205	 0.154	 1.194	  nan	  nan	561.75	2.41
 Uranus	56123.7330	 0.058	 1.267	534.25	4.69	523.33	2.29
 Uranus	56123.6843	 0.061	 1.093	536.47	4.85	519.55	2.31
 Uranus	56125.7251	 0.160	 1.253	  nan	  nan	675.53	2.44
 Uranus	56126.7240	 0.145	 1.262	  nan	  nan	546.18	2.29
 Uranus	56127.7261	 0.098	 1.289	  nan	  nan	529.43	2.31
 Uranus	56128.7317	 0.087	 1.340	  nan	  nan	526.63	2.37
 Uranus	56129.4721	 0.052	 1.748	554.75	5.22	551.82	2.39
 Uranus	56129.6611	 0.061	 1.080	532.37	4.98	518.93	2.34
 Uranus	56132.6669	 0.087	 1.110	595.58	5.28	512.68	2.30
 Uranus	56133.6481	 0.081	 1.077	598.78	5.53	523.94	2.33
 Uranus	56134.5430	 0.107	 1.136	  nan	  nan	511.98	2.29
 Uranus	56141.5294	 0.166	 1.120	  nan	  nan	525.65	2.28
 Uranus	56142.7270	 0.157	 1.657	  nan	  nan	522.08	2.21
 Uranus	56146.6137	 0.076	 1.080	537.77	5.16	508.10	2.30
 Uranus	56146.7086	 0.070	 1.573	  nan	  nan	537.74	2.31
 Uranus	56149.6810	 0.062	 1.394	588.76	5.32	568.58	2.37
 Uranus	56149.5076	 0.073	 1.120	510.50	4.97	506.13	2.28
 Uranus	56150.4141	 0.163	 1.746	  nan	  nan	542.41	2.24
 Uranus	56150.6723	 0.142	 1.353	  nan	  nan	559.43	2.32
 Uranus	56152.6206	 0.080	 1.136	604.63	5.46	540.50	2.38
 Uranus	56153.4189	 0.089	 1.580	  nan	  nan	611.80	2.41
 Uranus	56154.6309	 0.054	 1.191	646.92	5.35	561.20	2.35
 Uranus	56155.6620	 0.035	 1.378	598.58	4.75	581.35	2.39
 Uranus	56156.6315	 0.032	 1.217	450.18	4.52	506.93	2.26
 Uranus	56157.6775	 0.031	 1.568	488.54	4.35	538.98	2.32
 Uranus	56158.4087	 0.040	 1.541	515.01	4.21	549.23	2.31
 Uranus	56162.6085	 0.055	 1.191	522.91	5.19	525.28	2.34
 Uranus	56163.6227	 0.075	 1.272	573.23	5.78	529.72	2.37
 Uranus	56163.4430	 0.078	 1.209	531.00	5.31	524.37	2.34
 Uranus	56164.4458	 0.063	 1.185	487.08	4.57	524.46	2.29
 Uranus	56165.4433	 0.056	 1.184	431.62	4.28	499.77	2.23
 Uranus	56166.4220	 0.068	 1.270	488.61	4.73	506.88	2.28
 Uranus	56167.6443	 0.088	 1.516	  nan	  nan	523.79	2.27
 Uranus	56168.6643	 0.067	 1.802	  nan	  nan	557.45	2.39
 Uranus	56169.4567	 0.241	 1.108	  nan	  nan	615.72	2.43
 Uranus	56170.5613	 0.109	 1.113	  nan	  nan	526.08	2.32
 Uranus	56170.3906	 0.128	 1.402	  nan	  nan	561.19	2.27
 Uranus	56170.6657	 0.103	 1.923	  nan	  nan	541.83	2.26
 Uranus	56171.6392	 0.109	 1.582	  nan	  nan	523.22	2.25
 Uranus	56173.5894	 0.061	 1.246	439.90	4.20	510.67	2.24
 Uranus	56174.4967	 0.048	 1.049	493.01	4.44	502.76	2.23
 Uranus	56175.5452	 0.141	 1.108	  nan	  nan	504.60	2.22
 Uranus	56176.4560	 0.076	 1.073	643.26	5.31	540.68	2.34
 Uranus	56180.3588	 0.138	 1.432	  nan	  nan	549.15	2.33
 Uranus	56181.6101	 0.112	 1.574	  nan	  nan	507.72	2.21
 Uranus	56183.5515	 0.081	 1.202	438.22	4.21	499.53	2.21
 Uranus	56184.5190	 0.061	 1.108	475.18	4.50	508.51	2.26
 Uranus	56184.6360	 0.061	 2.132	  nan	  nan	548.62	2.36
 Uranus	56185.5821	 0.087	 1.417	  nan	  nan	521.17	2.30
 Uranus	56186.4715	 0.090	 1.052	656.80	5.45	529.21	2.31
 Uranus	56186.5637	 0.084	 1.308	  nan	  nan	532.92	2.33
 Uranus	56186.6503	 0.083	 2.758	  nan	  nan	521.06	2.20
 Uranus	56187.6130	 0.064	 1.845	  nan	  nan	554.21	2.38
 Uranus	56187.5268	 0.077	 1.153	562.68	5.20	518.55	2.32
 Uranus	56187.3493	 0.067	 1.355	564.40	5.24	541.53	2.38
 Uranus	56187.4365	 0.071	 1.060	516.45	4.90	504.70	2.28
 Uranus	56188.3371	 0.112	 1.425	  nan	  nan	520.78	2.29
 Uranus	56188.5535	 0.110	 1.282	  nan	  nan	486.96	2.19
 Uranus	56189.4976	 0.139	 1.092	  nan	  nan	507.43	2.21
 Uranus	56189.3285	 0.120	 1.476	  nan	  nan	493.49	2.17
 Uranus	56190.4344	 0.084	 1.055	424.24	3.87	487.43	2.18
 Uranus	56191.5684	 0.084	 1.445	  nan	  nan	534.02	2.26
 Uranus	56191.4556	 0.080	 1.052	444.83	3.89	486.19	2.16
 Uranus	56192.4739	 0.099	 1.068	  nan	  nan	500.48	2.22
 Uranus	56193.3947	 0.081	 1.098	441.26	4.03	496.90	2.20
 Uranus	56193.5435	 0.081	 1.307	  nan	  nan	510.41	2.21
 Uranus	56194.4293	 0.115	 1.052	  nan	  nan	504.11	2.21
 Uranus	56194.3662	 0.104	 1.169	  nan	  nan	513.75	2.23
 Uranus	56194.5959	 0.098	 1.895	  nan	  nan	544.89	2.26
 Uranus	56195.5903	 0.103	 1.845	  nan	  nan	526.08	2.23
 Uranus	56195.3786	 0.107	 1.122	  nan	  nan	1380.64	5.84
 Uranus	56195.3712	 0.107	 1.144	  nan	  nan	503.13	2.22
 Uranus	56195.3751	 0.107	 1.132	  nan	  nan	1395.70	5.83
 Uranus	56196.4730	 0.078	 1.084	376.25	3.70	472.22	2.15
 Uranus	56196.3544	 0.078	 1.193	371.17	3.68	478.97	2.17
 Uranus	56197.5935	 0.061	 2.011	  nan	  nan	535.44	2.30
 Uranus	56197.3284	 0.067	 1.309	406.90	3.93	506.16	2.24
 Uranus	56197.4985	 0.070	 1.154	359.81	3.60	476.20	2.17
 Uranus	56198.3466	 0.079	 1.202	492.85	4.38	507.73	2.25
 Uranus	56198.5092	 0.079	 1.205	537.32	5.16	523.63	2.30
 Uranus	56198.4161	 0.079	 1.053	500.66	4.81	493.86	2.23
 Uranus	56198.3595	 0.077	 1.153	506.08	4.52	502.70	2.23
 Uranus	56198.3555	 0.079	 1.167	2013.84	17.12	1400.10	6.01
 Uranus	56198.3517	 0.078	 1.181	2252.65	19.59	1426.33	6.12
 Uranus	56198.6011	 0.077	 2.256	  nan	  nan	534.86	2.26
 Uranus	56199.3741	 0.109	 1.105	  nan	  nan	1375.65	5.89
 Uranus	56199.5445	 0.130	 1.437	  nan	  nan	520.49	2.24
 Uranus	56199.4467	 0.122	 1.061	  nan	  nan	491.46	2.22
 Uranus	56199.3642	 0.110	 1.131	  nan	  nan	497.45	2.22
 Uranus	56200.2928	 0.147	 1.521	  nan	  nan	553.68	2.32
 Uranus	56200.4141	 0.175	 1.052	  nan	  nan	514.04	2.26
 Uranus	56201.4192	 0.205	 1.051	  nan	  nan	502.20	2.28
 Uranus	56201.5277	 0.194	 1.352	  nan	  nan	511.56	2.26
 Uranus	56202.4562	 0.255	 1.085	  nan	  nan	525.09	2.37
 Uranus	56205.4041	 0.281	 1.052	  nan	  nan	545.58	2.36
 Uranus	56206.5223	 0.168	 1.418	  nan	  nan	586.88	2.37
 Uranus	56207.3149	 0.222	 1.231	  nan	  nan	537.27	2.36
 Uranus	56208.5018	 0.173	 1.314	  nan	  nan	520.92	2.26
 Uranus	56208.3275	 0.171	 1.168	  nan	  nan	548.42	2.37
 Uranus	56209.2901	 0.173	 1.338	  nan	  nan	523.52	2.29
 Uranus	56210.2421	 0.123	 1.806	  nan	  nan	585.51	2.35
 Uranus	56210.3116	 0.131	 1.208	  nan	  nan	515.17	2.29
 Uranus	56211.2304	 0.112	 1.961	  nan	  nan	576.21	2.30
 Uranus	56212.4181	 0.091	 1.071	580.27	4.61	540.71	2.29
 Uranus	56212.3366	 0.090	 1.109	446.37	3.96	505.05	2.20
 Uranus	56212.5496	 0.094	 1.988	  nan	  nan	591.07	2.30
 Uranus	56213.5669	 0.094	 2.515	  nan	  nan	560.83	2.27
 Uranus	56213.4820	 0.103	 1.281	  nan	  nan	512.38	2.21
 Uranus	56214.5348	 0.082	 1.826	  nan	  nan	543.36	2.23
 Uranus	56214.2966	 0.088	 1.224	  nan	  nan	520.07	2.25
 Uranus	56215.3224	 0.096	 1.123	  nan	  nan	515.70	2.26
 Uranus	56215.4461	 0.089	 1.152	  nan	  nan	516.73	2.27
 Uranus	56215.5475	 0.090	 2.127	  nan	  nan	538.53	2.25
 Uranus	56216.3483	 0.085	 1.069	446.65	4.12	496.04	2.20
 Uranus	56216.4757	 0.082	 1.295	  nan	  nan	502.44	2.21
 Uranus	56218.4972	 0.136	 1.498	  nan	  nan	520.00	2.24
 Uranus	56218.4124	 0.134	 1.090	  nan	  nan	501.71	2.23
 Uranus	56219.4342	 0.113	 1.150	  nan	  nan	496.54	2.23
 Uranus	56220.3983	 0.091	 1.076	443.36	4.04	502.16	2.21
 Uranus	56220.2081	 0.085	 1.905	  nan	  nan	584.08	2.35
 Uranus	56221.2028	 0.056	 1.952	  nan	  nan	597.74	2.39
 Uranus	56221.4091	 0.063	 1.100	422.89	3.74	499.99	2.20
 Uranus	56222.3616	 0.070	 1.053	483.29	4.33	504.28	2.23
 Uranus	56222.4830	 0.065	 1.472	466.02	4.17	521.34	2.25
 Uranus	56222.2031	 0.070	 1.893	  nan	  nan	549.82	2.29
 Uranus	56224.3562	 0.227	 1.053	  nan	  nan	696.78	2.77
 Uranus	56274.3116	 0.118	 1.285	  nan	  nan	508.22	2.23
 Uranus	56274.2540	 0.128	 1.088	  nan	  nan	504.43	2.25
 Uranus	56275.2085	 0.157	 1.056	  nan	  nan	508.86	2.20
 Uranus	56275.3409	 0.136	 1.527	  nan	  nan	526.10	2.28
 Uranus	56276.2635	 0.045	 1.119	393.32	3.69	472.04	2.12
 Uranus	56276.3404	 0.037	 1.550	320.80	3.24	479.28	2.13
 Uranus	56277.3789	 0.041	 2.243	346.77	3.04	518.71	2.19
 Uranus	56278.3408	 0.066	 1.614	  nan	  nan	534.11	2.19
 Uranus	56278.2068	 0.056	 1.056	445.27	3.60	499.94	2.13
 Uranus	56280.3199	 0.053	 1.459	395.80	3.74	498.01	2.17
 Uranus	56280.2106	 0.061	 1.058	481.02	3.71	515.16	2.14
 Uranus	56282.1720	 0.069	 1.065	1326.81	6.39	980.14	3.35
 Uranus	56283.3204	 0.047	 1.540	401.65	3.57	510.59	2.21
 Uranus	56283.2523	 0.055	 1.140	411.70	3.63	486.45	2.14
 Uranus	56284.2581	 0.057	 1.167	382.01	3.66	480.56	2.13
 Uranus	56285.3597	 0.091	 2.307	  nan	  nan	544.15	2.22
 Uranus	56285.2404	 0.081	 1.123	2070.71	20.65	636.80	2.80
 Uranus	56289.2283	 0.139	 1.119	  nan	  nan	519.85	2.25
 Uranus	56290.1831	 0.135	 1.058	  nan	  nan	515.94	2.22
 Uranus	56292.1871	 0.081	 1.064	457.04	3.94	494.34	2.13
 Uranus	56292.2765	 0.077	 1.370	  nan	  nan	496.54	2.13
 Uranus	56293.1917	 0.081	 1.072	496.82	4.30	502.60	2.18
 Uranus	56294.2018	 0.104	 1.091	  nan	  nan	518.71	2.29
 Uranus	56295.2380	 0.136	 1.203	  nan	  nan	698.79	3.05
 Uranus	56296.1987	 0.103	 1.095	  nan	  nan	497.94	2.18
 Uranus	56297.2376	 0.088	 1.224	  nan	  nan	628.40	2.38
 Uranus	56298.2417	 0.107	 1.257	  nan	  nan	531.59	2.25
 Uranus	56299.2575	 0.092	 1.369	  nan	  nan	535.30	2.24
 Uranus	56300.2705	 0.081	 1.498	  nan	  nan	568.66	2.23
 Uranus	56302.2213	 0.137	 1.211	  nan	  nan	600.40	2.36
 Uranus	56303.2273	 0.082	 1.251	  nan	  nan	576.83	2.29
 Uranus	56304.1971	 0.107	 1.143	  nan	  nan	529.06	2.20
 Uranus	56305.2657	 0.073	 1.585	  nan	  nan	519.46	2.16
 Uranus	56305.1926	 0.090	 1.138	  nan	  nan	549.37	2.19
 Uranus	56306.1942	 0.081	 1.150	533.80	4.43	508.56	2.19
 Uranus	56313.2174	 0.067	 1.347	541.30	4.19	538.99	2.23
 Uranus	56317.2585	 0.057	 1.941	  nan	  nan	535.08	2.21
 Uranus	56318.1859	 0.098	 1.242	  nan	  nan	586.24	2.30
 Uranus	56319.1917	 0.098	 1.286	  nan	  nan	601.59	2.34
 Uranus	56320.2020	 0.111	 1.368	  nan	  nan	575.38	2.27
 Uranus	56323.2357	 0.074	 1.818	  nan	  nan	592.32	2.32
 Uranus	56324.2088	 0.063	 1.512	416.58	3.89	500.53	2.16
 Uranus	56325.2273	 0.067	 1.769	  nan	  nan	530.53	2.21
 Uranus	56326.1957	 0.074	 1.441	  nan	  nan	538.65	2.21
 Uranus	56327.2043	 0.056	 1.545	506.59	3.64	534.05	2.18
 Uranus	56328.2292	 0.023	 1.931	1197.83	8.24	725.61	2.97
 Uranus	56329.1979	 0.069	 1.533	  nan	  nan	509.61	2.17
 Uranus	56330.1711	 0.063	 1.335	560.42	3.77	544.85	2.22
 Uranus	56331.1740	 0.065	 1.374	492.67	3.92	534.86	2.23
 Uranus	56332.1735	 0.113	 1.388	  nan	  nan	547.45	2.28
 Uranus	56333.1925	 0.081	 1.588	  nan	  nan	632.80	2.33
 Uranus	56334.1655	 0.067	 1.368	568.51	3.91	545.44	2.25
 Uranus	56335.1658	 0.051	 1.389	698.66	4.25	571.56	2.26
 Uranus	56336.1661	 0.102	 1.411	  nan	  nan	526.24	2.25
 Uranus	56337.1683	 0.070	 1.451	1312.15	5.36	673.96	2.44
 Uranus	56338.1693	 0.053	 1.483	1016.05	5.28	626.81	2.35
 Uranus	56339.1941	 0.074	 1.818	  nan	  nan	652.36	2.43
 Uranus	56340.1845	 0.055	 1.712	570.32	4.03	553.63	2.24
 Uranus	56341.2106	 0.034	 2.272	696.49	4.31	611.70	2.41
 Uranus	56343.1997	 0.039	 2.129	543.27	3.95	558.03	2.29
 Uranus	56360.9619	 0.061	 1.059	662.65	2.97	585.69	2.13
 Uranus	56398.7348	 0.140	 1.779	  nan	  nan	569.98	2.39
 Uranus	56399.7436	 0.081	 1.624	  nan	  nan	565.95	2.46
 Uranus	56404.7278	 0.057	 1.658	903.96	8.82	626.87	2.63
 Uranus	56408.6953	 0.098	 2.016	  nan	  nan	555.31	2.37
 Uranus	56409.7036	 0.084	 1.816	  nan	  nan	579.43	2.42
 Uranus	56410.8243	 0.072	 1.062	730.14	5.28	577.42	2.33
 Uranus	56411.7076	 0.160	 1.682	  nan	  nan	485.56	2.10
 Uranus	56413.6953	 0.143	 1.782	  nan	  nan	591.71	2.31
 Uranus	56414.7230	 0.097	 1.434	  nan	  nan	553.23	2.35
 Uranus	56415.7187	 0.103	 1.448	  nan	  nan	521.04	2.28
 Uranus	56416.7103	 0.138	 1.501	  nan	  nan	546.52	2.33
 Uranus	56419.7115	 0.177	 1.421	  nan	  nan	494.04	2.16
 Uranus	56427.7046	 0.088	 1.319	  nan	  nan	518.72	2.22
 Uranus	56428.6893	 0.067	 1.409	520.27	4.67	527.74	2.26
 Uranus	56433.6830	 0.148	 1.357	  nan	  nan	487.80	2.09
 Uranus	56433.7254	 0.143	 1.146	  nan	  nan	511.57	2.21
 Uranus	56434.7464	 0.137	 1.084	  nan	  nan	587.32	2.29
 Uranus	56444.6739	 0.086	 1.238	  nan	  nan	568.11	2.27
 Uranus	56470.7478	 0.093	 1.093	  nan	  nan	549.33	2.26
 Uranus	56474.6608	 0.095	 1.051	638.73	4.57	542.64	2.24
 Uranus	56475.6722	 0.204	 1.041	  nan	  nan	515.91	2.21
 Uranus	56476.6309	 0.203	 1.089	  nan	  nan	523.82	2.25
 Uranus	56482.5393	 0.085	 1.456	  nan	  nan	522.37	2.24
 Uranus	56501.6780	 0.065	 1.130	616.84	4.75	549.59	2.28
 Uranus	56508.6672	 0.101	 1.159	  nan	  nan	509.03	2.25
 Uranus	56508.4755	 0.076	 1.395	  nan	  nan	544.96	2.27
 Uranus	56508.7360	 0.099	 1.644	  nan	  nan	536.54	2.24
 Uranus	56509.7464	 0.116	 1.836	  nan	  nan	559.59	2.21
 Uranus	56509.6585	 0.107	 1.139	  nan	  nan	529.67	2.22
 Uranus	56510.6330	 0.074	 1.081	675.30	5.11	525.60	2.25
 Uranus	56510.5665	 0.071	 1.047	756.88	5.50	547.82	2.31
 Uranus	56510.7019	 0.076	 1.369	  nan	  nan	571.47	2.32
 Uranus	56510.5027	 0.064	 1.202	596.77	5.15	525.22	2.29
 Uranus	56511.6561	 0.081	 1.149	704.51	6.09	546.43	2.35
 Uranus	56511.7246	 0.070	 1.607	  nan	  nan	571.83	2.34
 Uranus	56512.6542	 0.108	 1.152	  nan	  nan	521.52	2.27
 Uranus	56512.7363	 0.113	 1.805	  nan	  nan	558.32	2.20
 Uranus	56513.7145	 0.137	 1.556	  nan	  nan	519.81	2.18
 Uranus	56522.4574	 0.051	 1.260	514.04	4.41	523.73	2.25
 Uranus	56523.6864	 0.085	 1.554	  nan	  nan	536.43	2.25
 Uranus	56527.7079	 0.104	 2.060	  nan	  nan	583.20	2.27
 Uranus	56528.6309	 0.088	 1.244	  nan	  nan	542.98	2.31
 Uranus	56528.4578	 0.107	 1.181	  nan	  nan	521.44	2.24
 Uranus	56529.6170	 0.042	 1.192	630.73	4.44	556.26	2.23
 Uranus	56529.6989	 0.037	 1.987	599.91	4.04	578.52	2.31
 Uranus	56530.3818	 0.044	 1.745	459.03	4.19	540.69	2.26
 Uranus	56530.6166	 0.053	 1.202	472.80	4.28	503.00	2.19
 Uranus	56531.5562	 0.043	 1.054	481.76	4.32	499.22	2.18
 Uranus	56531.4645	 0.044	 1.129	431.57	4.22	488.85	2.18
 Uranus	56537.4794	 0.071	 1.062	616.44	5.26	534.14	2.27
 Uranus	56538.5638	 0.041	 1.102	549.49	4.70	523.73	2.25
 Uranus	56541.5999	 0.074	 1.274	546.81	5.17	524.47	2.27
 Uranus	56542.5527	 0.068	 1.103	593.63	5.22	508.23	2.25
 Uranus	56542.6355	 0.059	 1.583	582.45	5.39	543.64	2.35
 Uranus	56543.6352	 0.078	 1.613	  nan	  nan	557.08	2.29
 Uranus	56544.6438	 0.115	 1.766	  nan	  nan	544.66	2.20
 Uranus	56545.6550	 0.084	 2.016	  nan	  nan	599.02	2.26
 Uranus	56545.5424	 0.099	 1.099	  nan	  nan	551.95	2.25
 Uranus	56552.6182	 0.064	 1.725	  nan	  nan	626.39	2.37
 Uranus	56553.4168	 0.060	 1.094	743.84	5.30	545.84	2.25
 Uranus	56555.3742	 0.061	 1.216	581.42	4.94	534.48	2.28
 Uranus	56561.4091	 0.080	 1.067	662.58	4.92	549.61	2.24
 Uranus	56561.4792	 0.079	 1.066	557.21	4.79	517.10	2.21
 Uranus	56561.3225	 0.084	 1.436	  nan	  nan	512.64	2.21
 Uranus	56561.5453	 0.078	 1.287	582.79	4.65	536.70	2.23
 Uranus	56562.4067	 0.067	 1.067	525.51	4.63	499.53	2.19
 Uranus	56562.5484	 0.061	 1.323	557.30	4.64	533.90	2.26
 Uranus	56563.5392	 0.091	 1.285	  nan	  nan	2331.62	9.32
 Uranus	56564.3890	 0.077	 1.088	620.39	4.84	526.50	2.23
 Uranus	56564.4967	 0.075	 1.121	524.22	4.69	506.92	2.21
 Uranus	56565.4942	 0.081	 1.122	549.31	4.78	513.61	2.21
 Uranus	56565.2706	 0.086	 1.963	  nan	  nan	554.03	2.21
 Uranus	56566.4839	 0.191	 1.103	  nan	  nan	519.76	2.21
 Uranus	56571.3456	 0.089	 1.152	  nan	  nan	531.64	2.19
 Uranus	56586.5203	 0.167	 1.709	  nan	  nan	550.15	2.20
 Uranus	56586.4419	 0.168	 1.146	  nan	  nan	542.92	2.28
 Uranus	56587.4074	 0.204	 1.071	  nan	  nan	498.62	2.17
 Uranus	56599.4294	 0.170	 1.246	  nan	  nan	525.95	2.26
 Uranus	56619.2160	 0.069	 1.138	675.43	5.33	562.40	2.37
 Uranus	56619.3215	 0.069	 1.080	595.66	5.39	525.14	2.29
 Uranus	56620.2070	 0.082	 1.158	714.83	4.48	581.23	2.33
 Uranus	56620.3100	 0.070	 1.066	541.55	4.47	517.74	2.24
 Uranus	56621.2046	 0.080	 1.157	579.78	4.66	540.83	2.28
 Uranus	56622.2128	 0.090	 1.123	  nan	  nan	543.30	2.25
 Uranus	56622.3253	 0.085	 1.105	519.59	4.33	518.71	2.20
 Uranus	56623.4082	 0.063	 1.609	485.75	4.15	527.65	2.24
 Uranus	56624.3213	 0.052	 1.109	556.74	4.48	518.09	2.18
 Uranus	56625.1894	 0.051	 1.171	912.13	4.98	612.30	2.35
 Uranus	56625.3836	 0.054	 1.422	531.83	4.77	542.50	2.29
 Uranus	56625.2775	 0.054	 1.049	584.11	4.71	525.36	2.25
 Uranus	56626.2595	 0.087	 1.046	1336.43	9.44	615.21	2.61
 Uranus	56626.1790	 0.097	 1.202	  nan	  nan	619.20	2.39
 Uranus	56626.4062	 0.109	 1.689	  nan	  nan	623.71	2.49
 Uranus	56633.1912	 0.061	 1.102	754.02	5.72	548.00	2.33
 Uranus	56636.2803	 0.184	 1.091	  nan	  nan	546.15	2.37
 Uranus	56637.2073	 0.135	 1.058	  nan	  nan	599.35	2.37
 Uranus	56637.2944	 0.136	 1.133	  nan	  nan	573.45	2.25
 Uranus	56638.1995	 0.102	 1.063	  nan	  nan	552.29	2.25
 Uranus	56639.1953	 0.069	 1.065	819.80	5.46	566.14	2.34
 Uranus	56639.3914	 0.057	 2.044	  nan	  nan	587.07	2.36
 Uranus	56640.3840	 0.092	 1.951	  nan	  nan	616.98	2.27
 Uranus	56641.1981	 0.098	 1.056	  nan	  nan	563.01	2.35
 Uranus	56653.3223	 0.037	 1.568	639.78	4.72	580.34	2.38
 Uranus	56653.3246	 0.038	 1.594	682.17	4.79	597.01	2.37
 Uranus	56654.2153	 0.062	 1.065	876.93	5.01	615.34	2.37
 Uranus	56654.3493	 0.068	 2.018	  nan	  nan	686.48	2.34
 Uranus	56665.3305	 0.064	 2.276	  nan	  nan	597.24	2.32
 Uranus	56665.2268	 0.060	 1.159	591.82	4.61	543.81	2.30
 Uranus	56666.3036	 0.097	 1.779	  nan	  nan	610.18	2.29
 Uranus	56666.2180	 0.113	 1.139	  nan	  nan	565.95	2.36
 Uranus	56667.3227	 0.054	 2.209	  nan	  nan	580.47	2.27
 Uranus	56667.1890	 0.063	 1.077	649.29	4.35	547.69	2.25
 Uranus	56668.1850	 0.054	 1.075	801.62	5.29	580.31	2.37
 Uranus	56668.2949	 0.055	 1.730	576.01	4.33	562.05	2.31
 Uranus	56669.2929	 0.149	 1.739	  nan	  nan	632.24	2.41
 Uranus	56675.9678	 0.083	 1.892	  nan	  nan	715.64	2.50
 Uranus	56679.2075	 0.072	 1.233	652.86	4.97	572.69	2.36
 Uranus	56683.1954	 0.071	 1.225	638.09	5.00	564.04	2.32
 Uranus	56696.2225	 0.162	 1.749	  nan	  nan	532.67	2.26
 Uranus	56697.2031	 0.176	 1.542	  nan	  nan	603.75	2.31
 Uranus	56698.2255	 0.130	 1.882	  nan	  nan	588.44	2.36
 Uranus	56700.2105	 0.090	 1.728	  nan	  nan	618.65	2.38
 Uranus	56722.1666	 0.109	 1.941	  nan	  nan	586.01	2.27
 Uranus	56752.9301	 0.055	 1.038	3003.02	9.01	1018.15	2.84
 Uranus	56786.9027	 0.105	 1.127	  nan	  nan	904.04	2.85
 Uranus	56786.8357	 0.089	 1.034	1164.49	6.52	640.35	2.47
 Uranus	56787.7756	 0.082	 1.106	769.96	6.66	579.55	2.43
 Uranus	56787.8919	 0.174	 1.104	  nan	  nan	944.65	2.81
 Uranus	56788.9291	 0.100	 1.256	  nan	  nan	893.30	2.70
 Uranus	56789.8207	 0.161	 1.035	  nan	  nan	704.84	2.48
 Uranus	56790.8361	 0.116	 1.036	  nan	  nan	1127.66	2.79
 Uranus	56791.8418	 0.070	 1.040	1800.63	7.35	724.66	2.57
 Uranus	56791.9040	 0.063	 1.176	1925.95	7.67	782.51	2.70
 Uranus	56791.7408	 0.059	 1.187	679.40	6.05	559.76	2.36
 Uranus	56792.8359	 0.056	 1.038	1586.92	6.50	705.80	2.44
 Uranus	56793.9263	 0.063	 1.316	1583.22	8.68	731.56	2.77
 Uranus	56793.8710	 0.054	 1.091	1248.44	6.44	649.86	2.49
 Uranus	56794.8320	 0.064	 1.038	1455.65	6.31	685.81	2.56
 Uranus	56794.7228	 0.075	 1.232	638.51	5.12	558.36	2.36
 Uranus	56795.7163	 0.103	 1.252	  nan	  nan	510.33	2.44
 Uranus	56798.8265	 0.083	 1.042	1447.93	6.41	682.97	2.50
 Uranus	56798.6922	 0.096	 1.352	  nan	  nan	530.25	2.28
 Uranus	56799.8261	 0.139	 1.044	  nan	  nan	762.08	2.60
 Uranus	56800.8211	 0.098	 1.041	  nan	  nan	571.17	2.37
 Uranus	56801.8605	 0.103	 1.116	  nan	  nan	603.90	2.40
 Uranus	56802.8034	 0.166	 1.034	  nan	  nan	552.99	2.33
 Uranus	56806.8268	 0.099	 1.069	  nan	  nan	846.79	2.57
 Uranus	56806.7139	 0.048	 1.139	752.48	4.98	556.78	2.28
 Uranus	56807.7330	 0.056	 1.081	830.30	4.89	575.45	2.33
 Uranus	56808.7948	 0.068	 1.037	1276.27	5.97	641.19	2.45
 Uranus	56808.7235	 0.069	 1.097	893.95	5.63	594.14	2.39
 Uranus	56809.6812	 0.141	 1.242	  nan	  nan	519.86	2.26
 Uranus	56813.8337	 0.122	 1.130	  nan	  nan	690.78	2.48
 Uranus	56813.7172	 0.073	 1.081	701.58	5.57	558.18	2.33
 Uranus	56815.8181	 0.127	 1.100	  nan	  nan	606.60	2.38
 Uranus	56815.7137	 0.090	 1.077	508.24	4.74	514.33	2.24
 Uranus	56821.8204	 0.086	 1.155	769.75	5.72	574.92	2.38
 Uranus	56821.7770	 0.081	 1.052	742.52	5.81	556.45	2.36
 Uranus	56821.7379	 0.076	 1.032	778.66	6.00	547.50	2.37
 Uranus	56821.8621	 0.085	 1.379	  nan	  nan	597.49	2.43
 Uranus	56822.8659	 0.072	 1.430	775.65	5.64	601.81	2.42
 Uranus	56822.8190	 0.076	 1.160	673.42	4.75	552.75	2.27
 Uranus	56822.7331	 0.071	 1.033	875.98	5.70	580.00	2.38
 Uranus	56822.7735	 0.072	 1.051	842.05	5.66	569.32	2.36
 Uranus	56823.7628	 0.096	 1.042	  nan	  nan	544.35	2.31
 Uranus	56823.7152	 0.094	 1.043	618.74	5.47	524.91	2.30
 Uranus	56823.8056	 0.090	 1.124	675.87	5.38	550.15	2.33
 Uranus	56824.6995	 0.095	 1.059	736.23	5.13	559.44	2.29
 Uranus	56825.7792	 0.072	 1.073	1019.33	5.79	623.90	2.41
 Uranus	56825.8217	 0.128	 1.204	  nan	  nan	635.82	2.44
 Uranus	56825.7421	 0.070	 1.032	879.87	5.93	575.95	2.34
 Uranus	56825.6683	 0.071	 1.123	678.86	6.10	536.86	2.34
 Uranus	56826.7243	 0.059	 1.032	634.39	5.46	529.99	2.31
 Uranus	56826.7588	 0.058	 1.046	606.85	5.01	530.96	2.28
 Uranus	56826.8016	 0.061	 1.137	571.10	4.65	520.23	2.20
 Uranus	56827.8059	 0.055	 1.161	593.90	4.61	548.21	2.29
 Uranus	56827.7667	 0.055	 1.060	608.66	4.68	537.11	2.27
 Uranus	56827.8435	 0.054	 1.358	626.25	4.93	567.10	2.33
 Uranus	56827.7195	 0.052	 1.033	610.03	4.96	531.90	2.28
 Uranus	56829.7904	 0.117	 1.126	  nan	  nan	573.53	2.29
 Uranus	56830.7571	 0.087	 1.057	674.67	5.69	545.17	2.33
 Uranus	56831.6580	 0.118	 1.107	  nan	  nan	514.88	2.25
 Uranus	56832.7501	 0.108	 1.055	  nan	  nan	528.17	2.31
 Uranus	56833.8227	 0.091	 1.325	  nan	  nan	569.06	2.31
 Uranus	56833.7761	 0.086	 1.115	846.63	5.50	579.87	2.32
 Uranus	56833.5388	 0.089	 2.167	  nan	  nan	546.96	2.24
 Uranus	56834.7194	 0.063	 1.033	616.91	5.06	518.40	2.23
 Uranus	56834.8116	 0.069	 1.273	559.92	4.78	541.56	2.29
 Uranus	56834.7583	 0.065	 1.078	624.20	5.17	531.74	2.25
 Uranus	56834.6712	 0.062	 1.061	539.06	4.95	504.74	2.23
 Uranus	56835.7172	 0.070	 1.033	640.57	5.62	521.62	2.31
 Uranus	56835.7952	 0.070	 1.204	685.00	5.32	551.05	2.31
 Uranus	56835.7616	 0.072	 1.091	690.38	5.35	542.86	2.27
 Uranus	56835.8441	 0.090	 1.552	  nan	  nan	622.04	2.41
 Uranus	56836.7738	 0.060	 1.133	530.37	4.73	517.51	2.25
 Uranus	56836.8180	 0.062	 1.348	613.41	5.14	546.78	2.29
 Uranus	56837.7208	 0.061	 1.038	519.18	5.10	496.91	2.25
 Uranus	56837.8401	 0.067	 1.567	  nan	  nan	557.62	2.35
 Uranus	56837.7617	 0.060	 1.105	521.83	4.87	505.30	2.22
 Uranus	56837.8012	 0.062	 1.260	698.90	5.17	556.67	2.28
 Uranus	56838.7611	 0.058	 1.111	669.99	4.70	546.28	2.23
 Uranus	56838.8366	 0.066	 1.559	918.83	5.78	624.47	2.42
 Uranus	56838.8002	 0.061	 1.270	674.25	4.78	559.08	2.26
 Uranus	56838.7210	 0.058	 1.040	612.85	4.90	526.01	2.24
 Uranus	56839.7152	 0.075	 1.038	627.14	5.96	514.50	2.31
 Uranus	56839.8238	 0.122	 1.458	  nan	  nan	655.41	2.50
 Uranus	56839.7558	 0.084	 1.104	624.99	5.47	523.61	2.29
 Uranus	56839.7992	 0.116	 1.279	  nan	  nan	578.74	2.29
 Uranus	56840.7698	 0.071	 1.155	750.38	5.42	563.33	2.30
 Uranus	56840.7262	 0.070	 1.051	698.01	5.42	552.38	2.33
 Uranus	56840.8209	 0.081	 1.456	  nan	  nan	667.69	2.48
 Uranus	56842.7779	 0.062	 1.210	535.70	4.85	521.83	2.25
 Uranus	56842.7085	 0.067	 1.038	665.14	5.95	522.00	2.30
 Uranus	56842.8232	 0.058	 1.529	551.34	5.00	540.62	2.32
 Uranus	56843.6065	 0.062	 1.169	476.51	4.75	492.68	2.23
 Uranus	56843.7455	 0.062	 1.105	569.47	4.80	519.42	2.19
 Uranus	56843.7847	 0.062	 1.258	2349.99	19.19	673.34	2.81
 Uranus	56843.8269	 0.060	 1.599	840.76	5.96	603.73	2.37
 Uranus	56843.6992	 0.062	 1.034	540.98	4.67	515.14	2.24
 Uranus	56844.6944	 0.066	 1.033	560.98	4.91	514.52	2.22
 Uranus	56844.6092	 0.068	 1.149	600.44	5.27	532.29	2.28
 Uranus	56844.7390	 0.063	 1.095	610.48	4.80	527.38	2.21
 Uranus	56844.8202	 0.060	 1.554	740.33	5.30	583.14	2.34
 Uranus	56844.7778	 0.062	 1.236	652.84	4.67	550.63	2.26
 Uranus	56845.7393	 0.081	 1.102	826.09	6.22	566.53	2.33
 Uranus	56845.8267	 0.085	 1.663	  nan	  nan	566.50	2.32
 Uranus	56845.7790	 0.079	 1.256	815.88	5.59	575.69	2.31
 Uranus	56846.5214	 0.093	 1.815	  nan	  nan	537.68	2.34
 Uranus	56846.6788	 0.097	 1.031	792.02	6.12	558.80	2.35
 Uranus	56849.7986	 0.149	 1.473	  nan	  nan	526.17	2.21
 Uranus	56850.7695	 0.106	 1.279	  nan	  nan	540.39	2.29
 Uranus	56855.6954	 0.134	 1.066	  nan	  nan	542.20	2.32
 Uranus	56856.7174	 0.147	 1.125	  nan	  nan	540.60	2.28
 Uranus	56856.7660	 0.148	 1.362	  nan	  nan	680.88	2.47
 Uranus	56856.8140	 0.147	 1.934	  nan	  nan	781.95	2.54
 Uranus	56863.6153	 0.105	 1.036	  nan	  nan	533.66	2.29
 Uranus	56863.6923	 0.106	 1.107	  nan	  nan	545.46	2.27
 Uranus	56865.7607	 0.089	 1.530	  nan	  nan	548.90	2.32
 Uranus	56867.7533	 0.072	 1.510	  nan	  nan	536.04	2.27
 Uranus	56867.7029	 0.073	 1.180	521.00	5.08	516.88	2.25
 Uranus	56868.7617	 0.066	 1.634	  nan	  nan	520.67	2.28
 Uranus	56868.5180	 0.072	 1.264	547.69	5.44	514.62	2.28
 Uranus	56868.7225	 0.062	 1.291	567.92	5.69	522.44	2.31
 Uranus	56872.6858	 0.148	 1.167	  nan	  nan	535.72	2.33
 Uranus	56873.6805	 0.102	 1.157	  nan	  nan	522.61	2.29
 Uranus	56874.5830	 0.096	 1.037	751.95	6.08	543.84	2.35
 Uranus	56875.7606	 0.048	 1.909	532.13	4.64	555.41	2.32
 Uranus	56875.6947	 0.049	 1.244	462.61	4.57	505.86	2.21
 Uranus	56875.6179	 0.052	 1.038	543.27	5.09	512.47	2.29
 Uranus	56881.5623	 0.204	 1.039	  nan	  nan	543.25	2.34
 Uranus	56882.6474	 0.058	 1.130	542.97	4.95	526.49	2.26
 Uranus	56884.6893	 0.052	 1.365	501.93	4.84	524.29	2.22
 Uranus	56885.6515	 0.060	 1.174	557.35	4.99	516.06	2.25
 Uranus	56885.5248	 0.061	 1.074	531.48	5.13	515.00	2.30
 Uranus	56885.7097	 0.056	 1.576	547.83	5.13	543.47	2.33
 Uranus	56886.6870	 0.054	 1.389	470.96	4.72	519.96	2.28
 Uranus	56887.6862	 0.049	 1.405	539.43	4.53	542.23	2.28
 Uranus	56888.6783	 0.044	 1.366	485.37	4.63	526.20	2.29
 Uranus	56889.6842	 0.047	 1.435	459.03	4.54	521.66	2.28
 Uranus	56891.6780	 0.046	 1.430	565.01	4.89	540.03	2.29
 Uranus	56892.6000	 0.094	 1.079	  nan	  nan	546.85	2.29
 Uranus	56892.6936	 0.085	 1.616	  nan	  nan	540.93	2.33
 Uranus	56893.6799	 0.067	 1.499	504.57	5.05	525.95	2.29
 Uranus	56894.5562	 0.065	 1.034	582.50	5.24	509.43	2.26
 Uranus	56894.7033	 0.064	 1.833	  nan	  nan	543.18	2.34
 Uranus	56895.6997	 0.079	 1.819	  nan	  nan	519.02	2.28
 Uranus	56895.5622	 0.083	 1.039	680.15	5.92	538.11	2.34
 Uranus	56896.4193	 0.145	 1.407	  nan	  nan	540.20	2.24
 Uranus	56896.6846	 0.150	 1.644	  nan	  nan	514.56	2.17
 Uranus	56897.7052	 0.064	 2.027	  nan	  nan	551.70	2.33
 Uranus	56898.4460	 0.063	 1.209	463.18	4.53	503.36	2.19
 Uranus	56898.5554	 0.066	 1.040	553.95	4.67	527.19	2.25
 Uranus	56898.6939	 0.070	 1.864	  nan	  nan	519.76	2.23
 Uranus	56899.5198	 0.067	 1.034	524.07	4.11	506.85	2.16
 Uranus	56899.6256	 0.058	 1.234	540.64	4.57	524.43	2.25
 Uranus	56899.7103	 0.058	 2.289	  nan	  nan	537.24	2.28
 Uranus	56900.5684	 0.068	 1.063	554.72	4.87	504.64	2.22
 Uranus	56900.4952	 0.064	 1.055	542.63	4.66	501.59	2.22
 Uranus	56900.6423	 0.073	 1.350	464.40	4.36	500.85	2.20
 Uranus	56902.5449	 0.095	 1.041	541.14	4.94	501.58	2.24
 Uranus	56902.6866	 0.086	 1.937	  nan	  nan	506.24	2.20
 Uranus	56903.4114	 0.090	 1.323	  nan	  nan	495.17	2.19
 Uranus	56903.6778	 0.075	 1.831	  nan	  nan	510.92	2.21
 Uranus	56904.4924	 0.118	 1.045	  nan	  nan	494.24	2.19
 Uranus	56905.5717	 0.103	 1.099	  nan	  nan	517.49	2.26
 Uranus	56905.6780	 0.099	 1.933	  nan	  nan	533.13	2.21
 Uranus	56906.5218	 0.102	 1.034	  nan	  nan	512.36	2.28
 Uranus	56906.6868	 0.103	 2.187	  nan	  nan	506.39	2.15
 Uranus	56907.4558	 0.094	 1.091	  nan	  nan	505.39	2.22
 Uranus	56907.5593	 0.089	 1.083	558.94	5.01	511.09	2.23
 Uranus	56908.4967	 0.135	 1.034	  nan	  nan	579.42	2.36
 Uranus	56909.6533	 0.105	 1.716	  nan	  nan	549.53	2.32
 Uranus	56909.5262	 0.109	 1.042	  nan	  nan	515.19	2.25
 Uranus	56910.5911	 0.174	 1.217	  nan	  nan	526.23	2.26
 Uranus	56911.5780	 0.116	 1.173	  nan	  nan	515.13	2.25
 Uranus	56912.4502	 0.073	 1.074	517.03	5.02	499.05	2.25
 Uranus	56913.4661	 0.072	 1.046	657.93	5.25	539.18	2.30
 Uranus	56916.3941	 0.114	 1.216	  nan	  nan	515.97	2.21
 Uranus	56923.4965	 0.073	 1.054	600.47	5.07	521.76	2.25
 Uranus	56923.6292	 0.062	 1.980	  nan	  nan	529.58	2.23
 Uranus	56923.3942	 0.072	 1.138	542.98	4.94	512.34	2.26
 Uranus	56924.6043	 0.141	 1.631	  nan	  nan	542.93	2.21
 Uranus	56925.5397	 0.136	 1.179	  nan	  nan	549.40	2.29
 Uranus	56932.5383	 0.151	 1.267	  nan	  nan	517.30	2.23
 Uranus	56937.5081	 0.131	 1.190	  nan	  nan	502.52	2.20
 Uranus	56937.3403	 0.097	 1.193	  nan	  nan	504.56	2.24
 Uranus	56938.5331	 0.157	 1.342	  nan	  nan	546.07	2.35
 Uranus	56939.5114	 0.151	 1.231	  nan	  nan	501.25	2.20
 Uranus	56942.4272	 0.073	 1.040	735.80	5.72	542.72	2.33
 Uranus	56943.3220	 0.095	 1.199	  nan	  nan	493.60	2.21
 Uranus	56943.4297	 0.088	 1.044	558.65	4.94	507.36	2.24
 Uranus	56954.4567	 0.048	 1.179	477.76	4.50	510.68	2.21
 Uranus	56954.2838	 0.048	 1.233	487.72	4.46	509.48	2.24
 Uranus	56956.2964	 0.055	 1.156	466.54	4.09	512.10	2.19
 Uranus	56957.2752	 0.041	 1.234	471.70	4.23	504.21	2.22
 Uranus	56957.5500	 0.042	 2.417	552.76	4.81	557.53	2.34
 Uranus	56958.2730	 0.051	 1.232	499.49	4.36	508.38	2.22
 Uranus	56959.5314	 0.085	 2.075	  nan	  nan	534.16	2.21
 Uranus	56959.2668	 0.078	 1.248	538.93	4.74	523.52	2.26
 Uranus	56960.5061	 0.096	 1.687	  nan	  nan	512.15	2.20
 Uranus	56960.4123	 0.093	 1.094	  nan	  nan	506.07	2.22
 Uranus	56961.3384	 0.098	 1.042	  nan	  nan	516.67	2.25
 Uranus	56969.3803	 0.149	 1.081	  nan	  nan	563.38	2.29
 Uranus	56970.2729	 0.069	 1.108	614.40	4.84	548.03	2.24
 Uranus	56971.4114	 0.083	 1.191	497.91	4.67	508.94	2.21
 Uranus	56972.3311	 0.077	 1.037	662.12	4.57	535.27	2.23
 Uranus	56972.1910	 0.083	 1.545	  nan	  nan	542.18	2.29
 Uranus	56973.1814	 0.083	 1.623	  nan	  nan	550.63	2.28
 Uranus	56973.4692	 0.126	 1.686	  nan	  nan	511.23	2.18
 Uranus	56973.3353	 0.088	 1.040	634.67	4.57	530.95	2.22
 Uranus	56974.1928	 0.108	 1.472	  nan	  nan	565.73	2.33
 Uranus	56974.3673	 0.116	 1.083	  nan	  nan	557.79	2.30
 Uranus	56979.3707	 0.087	 1.127	461.99	4.29	502.59	2.23
 Uranus	56980.4193	 0.061	 1.380	450.59	4.57	499.88	2.21
 Uranus	56981.3956	 0.074	 1.249	509.68	4.62	509.11	2.21
 Uranus	56982.3804	 0.110	 1.191	  nan	  nan	560.13	2.29
 Uranus	56983.2071	 0.064	 1.213	517.07	4.44	528.02	2.24
 Uranus	56983.3682	 0.061	 1.155	506.43	4.51	509.29	2.17
 Uranus	56984.3172	 0.044	 1.050	425.71	3.90	484.71	2.11
 Uranus	56984.2149	 0.045	 1.168	527.01	4.36	538.19	2.27
 Uranus	56984.4544	 0.041	 1.945	423.66	4.09	527.56	2.28
 Uranus	56985.3652	 0.054	 1.164	483.40	4.65	500.68	2.20
 Uranus	56985.2130	 0.049	 1.165	587.33	4.96	526.25	2.29
 Uranus	56986.2383	 0.078	 1.085	534.47	4.45	519.61	2.24
 Uranus	56986.4445	 0.080	 1.863	  nan	  nan	505.08	2.18
 Uranus	56986.3467	 0.079	 1.114	442.46	4.08	494.83	2.16
 Uranus	56987.1945	 0.106	 1.220	  nan	  nan	525.39	2.23
 Uranus	56988.2008	 0.090	 1.181	  nan	  nan	518.00	2.21
 Uranus	56988.3933	 0.094	 1.354	  nan	  nan	509.68	2.17
 Uranus	56989.4044	 0.066	 1.465	507.85	4.47	520.67	2.24
 Uranus	56989.1881	 0.109	 1.224	  nan	  nan	527.64	2.22
 Uranus	56990.1798	 0.072	 1.252	4131.77	17.68	851.28	2.98
 Uranus	56990.4382	 0.084	 1.952	  nan	  nan	520.94	2.22
 Uranus	56991.1808	 0.082	 1.232	630.81	5.10	558.25	2.36
 Uranus	56991.4384	 0.095	 2.012	  nan	  nan	514.93	2.24
 Uranus	56998.4147	 0.045	 1.930	432.88	4.34	518.81	2.30
 Uranus	56998.1993	 0.053	 1.098	555.11	4.54	531.13	2.25
 Uranus	56999.2737	 0.081	 1.049	475.16	4.45	495.27	2.18
 Uranus	56999.2012	 0.082	 1.088	559.42	4.75	531.81	2.28
 Uranus	57000.2075	 0.063	 1.071	672.83	5.46	551.03	2.34
 Uranus	57000.3237	 0.063	 1.165	467.18	4.63	493.79	2.20
 Uranus	57001.1988	 0.054	 1.082	581.87	4.78	524.60	2.29
 Uranus	57001.4259	 0.047	 2.398	448.90	4.08	541.57	2.26
 Uranus	57002.4121	 0.050	 2.105	461.87	4.30	523.38	2.25
 Uranus	57002.2004	 0.050	 1.073	544.38	4.77	513.25	2.28
 Uranus	57003.3113	 0.052	 1.151	550.56	4.67	532.54	2.28
 Uranus	57003.2046	 0.051	 1.062	613.16	5.01	540.35	2.31
 Uranus	57004.2542	 0.050	 1.044	556.41	4.70	500.10	2.20
 Uranus	57004.1940	 0.049	 1.075	637.84	4.81	532.07	2.26
 Uranus	57005.1832	 0.070	 1.091	681.00	5.02	546.59	2.30
 Uranus	57006.3803	 0.095	 1.727	  nan	  nan	522.09	2.23
 Uranus	57007.3132	 0.078	 1.200	617.40	5.63	527.67	2.27
 Uranus	57007.2035	 0.073	 1.050	709.66	5.40	547.12	2.32
 Uranus	57008.3082	 0.069	 1.191	607.16	5.26	529.24	2.25
 Uranus	57008.1807	 0.074	 1.079	689.16	5.61	544.25	2.33
 Uranus	57009.1813	 0.058	 1.073	753.83	5.02	564.97	2.29
 Uranus	57009.3296	 0.050	 1.316	462.50	4.61	507.72	2.22
 Uranus	57011.2730	 0.046	 1.103	418.22	4.02	483.87	2.15
 Uranus	57013.1997	 0.057	 1.041	605.25	4.34	530.38	2.21
 Uranus	57018.2058	 0.075	 1.039	561.21	4.65	518.78	2.24
 Uranus	57018.3527	 0.089	 1.805	  nan	  nan	504.04	2.19
 Uranus	57020.2129	 0.097	 1.046	  nan	  nan	526.25	2.26
 Uranus	57021.2143	 0.098	 1.049	  nan	  nan	579.40	2.29
 Uranus	57021.3585	 0.093	 2.068	  nan	  nan	510.81	2.15
 Uranus	57022.2732	 0.075	 1.204	571.67	4.86	552.93	2.29
 Uranus	57023.2782	 0.143	 1.241	  nan	  nan	495.94	2.20
 Uranus	57029.2506	 0.055	 1.188	524.56	4.75	517.87	2.25
 Uranus	57030.1756	 0.042	 1.039	638.39	4.34	538.01	2.21
 Uranus	57030.3110	 0.036	 1.670	477.20	4.19	530.10	2.24
 Uranus	57031.3335	 0.041	 2.111	395.34	3.82	521.58	2.24
 Uranus	57031.1826	 0.047	 1.045	550.43	4.24	520.15	2.20
 Uranus	57032.3428	 0.043	 2.437	452.90	4.42	536.46	2.33
 Uranus	57032.1964	 0.046	 1.064	580.81	4.48	532.71	2.28
 Uranus	57033.2069	 0.109	 1.087	  nan	  nan	538.14	2.30
 Uranus	57034.2106	 0.043	 1.102	542.69	4.41	527.17	2.23
 Uranus	57035.3124	 0.081	 1.900	  nan	  nan	512.23	2.21
 Uranus	57035.1936	 0.088	 1.072	626.56	4.66	557.51	2.27
 Uranus	57036.3080	 0.050	 1.868	441.98	4.32	525.11	2.24
 Uranus	57036.1917	 0.058	 1.074	567.16	4.74	526.75	2.27
 Uranus	57037.2070	 0.049	 1.113	530.39	4.53	522.01	2.24
 Uranus	57038.1842	 0.057	 1.070	743.42	4.82	575.47	2.29
 Uranus	57039.2013	 0.044	 1.112	566.10	4.63	529.45	2.25
 Uranus	57040.2510	 0.140	 1.351	  nan	  nan	523.87	2.20
 Uranus	57046.1841	 0.086	 1.116	562.33	4.36	522.86	2.22
 Uranus	57046.2492	 0.076	 1.462	  nan	  nan	516.82	2.21
 Uranus	57047.1817	 0.081	 1.117	715.90	5.22	552.96	2.32
 Uranus	57048.1778	 0.128	 1.113	  nan	  nan	550.46	2.24
 Uranus	57140.6901	 0.040	 2.476	456.39	4.80	546.97	2.35
 Uranus	57142.7161	 0.039	 1.771	593.44	5.65	591.80	2.46
 Uranus	57145.6879	 0.041	 2.168	470.16	4.85	555.08	2.39
 Uranus	57146.6975	 0.055	 1.908	575.65	5.88	565.68	2.41
 Uranus	57147.7074	 0.048	 1.706	556.85	6.10	562.58	2.41
 Uranus	57161.6817	 0.062	 1.569	439.80	4.11	498.87	2.16
 Uranus	57175.6941	 0.121	 1.208	  nan	  nan	521.57	2.21
 Uranus	57184.6842	 0.045	 1.150	351.84	3.66	470.33	2.10
 Uranus	57185.6612	 0.042	 1.239	405.03	4.00	494.35	2.16
 Uranus	57186.6986	 0.068	 1.091	453.58	4.21	477.56	2.12
 Uranus	57188.6778	 0.080	 1.136	522.56	4.73	505.51	2.23
 Uranus	57191.6415	 0.067	 1.259	416.93	4.35	485.81	2.19
 Uranus	57193.6354	 0.075	 1.263	555.17	4.39	535.45	2.20
 Uranus	57196.6731	 0.098	 1.088	  nan	  nan	507.55	2.23
 Uranus	57203.6640	 0.047	 1.067	487.47	4.35	492.24	2.16
 Uranus	57203.5598	 0.053	 1.700	451.18	4.23	520.97	2.21
 Uranus	57204.6520	 0.080	 1.087	660.58	4.97	554.77	2.27
 Uranus	57218.5901	 0.103	 1.161	  nan	  nan	536.58	2.25
 Uranus	57219.6978	 0.101	 1.043	  nan	  nan	532.10	2.31
 Uranus	57225.8318	 0.122	 2.313	  nan	  nan	646.35	2.42
 Uranus	57233.6928	 0.139	 1.109	  nan	  nan	536.93	2.30
 Uranus	57234.6978	 0.094	 1.132	  nan	  nan	546.47	2.28
 Uranus	57242.6928	 0.124	 1.198	  nan	  nan	534.16	2.27
 Uranus	57242.6230	 0.126	 1.031	  nan	  nan	536.84	2.31
 Uranus	57243.4497	 0.122	 1.719	  nan	  nan	533.54	2.30
 Uranus	57243.6295	 0.106	 1.040	  nan	  nan	552.43	2.28
 Uranus	57244.4283	 0.108	 2.045	  nan	  nan	541.24	2.27
 Uranus	57244.5839	 0.105	 1.028	  nan	  nan	510.23	2.25
 Uranus	57244.6897	 0.102	 1.210	  nan	  nan	519.00	2.27
 Uranus	57245.6765	 0.168	 1.164	  nan	  nan	553.03	2.38
 Uranus	57279.6240	 0.095	 1.412	  nan	  nan	557.86	2.41
 Uranus	57281.5485	 0.099	 1.083	  nan	  nan	527.97	2.29
 Uranus	57282.3457	 0.060	 1.657	505.88	4.58	535.33	2.29
 Uranus	57282.6514	 0.062	 1.839	  nan	  nan	542.69	2.30
 Uranus	57282.5027	 0.068	 1.028	533.50	4.66	514.18	2.22
 Uranus	57287.4050	 0.176	 1.140	  nan	  nan	556.46	2.37
 Uranus	57288.3516	 0.077	 1.420	  nan	  nan	545.22	2.30
 Uranus	57288.4885	 0.091	 1.029	595.88	5.05	514.48	2.25
 Uranus	57289.4315	 0.153	 1.060	  nan	  nan	529.61	2.33
 Uranus	57290.5618	 0.190	 1.216	  nan	  nan	526.91	2.34
 Uranus	57294.4707	 0.063	 1.029	464.04	3.99	481.61	2.12
 Uranus	57295.5141	 0.076	 1.097	471.04	4.34	487.19	2.15
 Uranus	57295.3830	 0.072	 1.139	395.39	3.88	482.28	2.15
 Uranus	57296.3148	 0.073	 1.556	  nan	  nan	546.37	2.33
 Uranus	57296.4405	 0.092	 1.029	564.98	5.08	506.07	2.24
 Uranus	57297.3833	 0.050	 1.120	391.97	3.91	466.09	2.11
 Uranus	57297.5623	 0.054	 1.333	395.82	3.88	489.74	2.14
 Uranus	57298.5472	 0.083	 1.259	  nan	  nan	596.63	2.35
 Uranus	57298.3193	 0.056	 1.455	486.05	4.11	525.03	2.24
 Uranus	57301.4429	 0.108	 1.027	  nan	  nan	524.82	2.31
 Uranus	57302.3016	 0.052	 1.518	443.32	4.10	514.06	2.22
 Uranus	57303.5834	 0.062	 1.710	501.57	4.50	529.01	2.22
 Uranus	57307.4944	 0.106	 1.140	  nan	  nan	517.91	2.28
 Uranus	57307.3425	 0.119	 1.163	  nan	  nan	507.53	2.25
 Uranus	57309.4840	 0.089	 1.125	616.24	5.11	532.82	2.26
 Uranus	57309.2764	 0.104	 1.576	  nan	  nan	537.73	2.30
 Uranus	57310.5582	 0.080	 1.640	  nan	  nan	525.36	2.26
 Uranus	57310.4175	 0.085	 1.028	629.21	5.14	513.72	2.23
 Uranus	57311.4110	 0.077	 1.027	1020.53	5.68	609.42	2.35
 Uranus	57314.4272	 0.087	 1.040	590.66	5.00	516.39	2.22
 Uranus	57316.3452	 0.104	 1.081	  nan	  nan	520.00	2.22
 Uranus	57317.4964	 0.089	 1.278	  nan	  nan	523.20	2.26
 Uranus	57318.4626	 0.066	 1.139	414.88	3.96	485.96	2.14
 Uranus	57318.3253	 0.079	 1.117	514.10	4.84	508.35	2.23
 Uranus	57319.3774	 0.162	 1.030	  nan	  nan	520.90	2.31
 Uranus	57319.5255	 0.174	 1.558	  nan	  nan	533.70	2.28
 Uranus	57322.4274	 0.133	 1.075	  nan	  nan	548.96	2.28
 Uranus	57322.3439	 0.170	 1.053	  nan	  nan	561.44	2.33
 Uranus	57324.5117	 0.060	 1.563	440.96	4.45	504.44	2.22
 Uranus	57325.5096	 0.170	 1.570	  nan	  nan	572.61	2.38
 Uranus	57329.4559	 0.074	 1.243	488.47	4.78	515.91	2.23
 Uranus	57330.3162	 0.051	 1.061	466.47	3.61	496.41	2.06
 Uranus	57332.3869	 0.057	 1.055	539.36	4.20	513.57	2.17
 Uranus	57333.3428	 0.075	 1.029	558.77	4.24	520.66	2.16
 Uranus	57334.4446	 0.091	 1.258	  nan	  nan	538.76	2.31
 Uranus	57339.4177	 0.107	 1.196	  nan	  nan	523.63	2.28
 Uranus	57341.2902	 0.059	 1.054	600.51	4.24	524.50	2.18
 Uranus	57341.3864	 0.056	 1.106	510.85	4.19	509.55	2.18
 Uranus	57341.2305	 0.067	 1.237	555.71	4.82	519.68	2.25
 Uranus	57341.2860	 0.059	 1.061	626.74	4.33	529.51	2.21
 Uranus	57341.2262	 0.067	 1.259	551.57	4.76	523.91	2.25
 Uranus	57342.2362	 0.041	 1.197	635.95	4.34	544.20	2.21
 Uranus	57342.4454	 0.033	 1.416	550.41	4.30	548.38	2.26
 Uranus	57342.4412	 0.034	 1.383	571.02	4.37	545.20	2.26
 Uranus	57342.2405	 0.040	 1.178	654.83	4.65	563.21	2.27
 Uranus	57343.4745	 0.050	 1.779	540.09	3.96	562.14	2.25
 Uranus	57343.3628	 0.046	 1.066	458.84	4.05	489.41	2.15
 Uranus	57343.1848	 0.037	 1.533	498.37	3.91	534.66	2.24
 Uranus	57343.3559	 0.046	 1.055	522.85	4.37	499.08	2.16
 Uranus	57343.3585	 0.046	 1.059	507.42	4.08	498.64	2.13
 Uranus	57343.2505	 0.040	 1.132	427.00	3.88	485.91	2.15
 Uranus	57343.4787	 0.049	 1.846	446.47	3.66	527.60	2.22
 Uranus	57343.2464	 0.040	 1.146	490.26	3.96	494.37	2.15
 Uranus	57344.4689	 0.092	 1.737	  nan	  nan	535.37	2.24
 Uranus	57344.4082	 0.079	 1.217	786.50	4.82	573.97	2.30
 Uranus	57344.4646	 0.090	 1.678	  nan	  nan	542.24	2.27
 Uranus	57373.2782	 0.054	 1.065	707.58	4.32	568.79	2.22
 Uranus	57373.3838	 0.049	 1.677	496.40	4.06	528.09	2.20
 Uranus	57374.3608	 0.055	 1.456	430.71	3.83	510.68	2.16
 Uranus	57382.2958	 0.099	 1.186	  nan	  nan	516.67	2.20
 Uranus	57384.2607	 0.189	 1.091	  nan	  nan	577.08	2.36
 Uranus	57385.3567	 0.087	 1.758	  nan	  nan	492.25	2.14
 Uranus	57385.2345	 0.114	 1.049	  nan	  nan	567.38	2.36
 Uranus	57386.3577	 0.043	 1.817	457.55	3.94	527.63	2.22
 Uranus	57387.2532	 0.045	 1.093	593.98	4.06	534.61	2.16
 Uranus	57387.3665	 0.046	 2.031	485.80	3.75	541.25	2.24
 Uranus	57387.3621	 0.046	 1.941	522.12	3.75	546.61	2.22
 Uranus	57388.1792	 0.045	 1.036	731.99	4.71	565.71	2.32
 Uranus	57389.1985	 0.043	 1.031	662.18	4.30	567.82	2.28
 Uranus	57389.2586	 0.040	 1.121	475.01	3.95	525.16	2.22
 Uranus	57390.1877	 0.071	 1.030	1204.52	5.40	716.75	2.46
 Uranus	57390.2484	 0.057	 1.101	599.15	4.33	567.34	2.24
 Uranus	57390.2433	 0.058	 1.089	672.23	4.49	547.86	2.24
 Uranus	57391.1883	 0.046	 1.030	682.41	4.48	565.11	2.30
 Uranus	57392.2619	 0.049	 1.160	501.64	3.90	505.99	2.15
 Uranus	57392.1912	 0.050	 1.031	785.72	4.38	569.69	2.26
 Uranus	57392.2663	 0.049	 1.177	460.27	3.85	500.54	2.16
 Uranus	57393.1948	 0.075	 1.033	677.74	4.91	545.30	2.27
 Uranus	57394.3437	 0.040	 1.953	465.54	3.74	525.97	2.22
 Uranus	57395.1800	 0.088	 1.030	785.15	5.09	567.53	2.36
 Uranus	57395.3487	 0.059	 2.115	  nan	  nan	518.19	2.23
 Uranus	57396.3408	 0.080	 2.003	  nan	  nan	517.14	2.19
 Uranus	57397.2983	 0.043	 1.456	411.50	3.82	502.51	2.20
 Uranus	57399.1904	 0.064	 1.042	580.08	4.47	515.86	2.26
 Uranus	57399.3097	 0.061	 1.633	486.17	4.37	521.42	2.20
 Uranus	57400.3230	 0.038	 1.869	422.79	3.71	521.61	2.23
 Uranus	57401.3189	 0.081	 1.844	  nan	  nan	553.51	2.25
 Uranus	57402.1745	 0.085	 1.036	817.78	5.32	565.45	2.34
 Uranus	57402.3175	 0.068	 1.866	  nan	  nan	537.71	2.27
 Uranus	57403.2162	 0.059	 1.108	461.57	4.03	493.74	2.19
 Uranus	57404.1894	 0.090	 1.057	1063.95	5.62	622.95	2.37
 Uranus	57405.2052	 0.107	 1.094	  nan	  nan	595.09	2.34
 Uranus	57405.2906	 0.093	 1.599	  nan	  nan	535.32	2.28
 Uranus	57406.2324	 0.071	 1.192	528.11	4.76	517.00	2.28
 Uranus	57406.2787	 0.068	 1.500	476.03	4.24	482.54	2.10
 Uranus	57406.1826	 0.078	 1.055	844.40	6.00	582.42	2.44
 Uranus	57407.1948	 0.047	 1.082	564.17	4.35	546.20	2.20
 Uranus	57408.1869	 0.099	 1.071	  nan	  nan	554.02	2.35
 Uranus	57409.2158	 0.098	 1.158	  nan	  nan	623.38	2.35
 Uranus	57410.1942	 0.060	 1.099	622.09	4.62	556.15	2.30
 Uranus	57410.3049	 0.050	 2.035	440.38	4.18	527.17	2.24
 Uranus	57411.1916	 0.050	 1.100	717.52	4.20	575.36	2.24
 Uranus	57412.1920	 0.052	 1.107	540.36	4.26	528.61	2.25
 Uranus	57413.2884	 0.107	 1.871	  nan	  nan	527.61	2.21
 Uranus	57413.1786	 0.093	 1.081	681.06	5.38	552.00	2.34
 Uranus	57414.1774	 0.052	 1.085	777.52	4.79	573.98	2.30
 Uranus	57414.2759	 0.048	 1.717	490.79	3.86	533.12	2.22
 Uranus	57416.1774	 0.036	 1.097	603.91	4.21	524.76	2.20
 Uranus	57416.2930	 0.033	 2.125	389.74	3.51	526.22	2.23
 Uranus	57417.2868	 0.036	 2.045	364.81	3.48	502.70	2.17
 Uranus	57417.1766	 0.043	 1.102	580.27	4.09	544.52	2.21
 Uranus	57418.1782	 0.042	 1.113	590.98	4.42	531.53	2.26
 Uranus	57418.2881	 0.036	 2.134	387.08	3.50	516.98	2.19
 Uranus	57419.1693	 0.043	 1.096	636.28	4.22	539.24	2.22
 Uranus	57423.1811	 0.035	 1.166	609.89	4.36	549.37	2.27
 Uranus	57423.2417	 0.035	 1.584	483.69	3.85	547.86	2.18
 Uranus	57424.1757	 0.043	 1.156	637.58	4.46	555.59	2.28
 Uranus	57430.1928	 0.048	 1.318	553.43	4.51	536.14	2.32
 Uranus	57431.1929	 0.030	 1.336	578.87	4.09	543.05	2.21
 Uranus	57432.1892	 0.035	 1.330	673.35	4.30	559.27	2.28
 Uranus	57433.1511	 0.038	 1.152	711.27	4.52	575.73	2.24
 Uranus	57434.1621	 0.037	 1.207	630.30	4.08	543.74	2.15
 Uranus	57435.1643	 0.057	 1.230	790.87	4.75	590.94	2.29
 Uranus	57436.1787	 0.129	 1.329	  nan	  nan	583.20	2.36
 Uranus	57438.2117	 0.042	 1.700	482.92	3.85	537.11	2.29
 Uranus	57439.1777	 0.048	 1.378	455.54	3.89	511.32	2.22
 Uranus	57440.1810	 0.041	 1.424	548.43	4.37	556.48	2.32
 Uranus	57444.1885	 0.049	 1.602	678.02	4.85	572.06	2.38
 Uranus	57445.1893	 0.044	 1.645	678.40	4.48	585.04	2.37
 Uranus	57446.1908	 0.048	 1.699	949.34	4.71	629.28	2.38
 Uranus	57447.1590	 0.042	 1.393	650.17	4.85	564.86	2.36
 Uranus	57448.1916	 0.044	 1.786	792.68	4.08	628.01	2.33
 Uranus	57449.1560	 0.063	 1.411	959.09	5.00	619.05	2.34
 Uranus	57450.1723	 0.073	 1.595	  nan	  nan	627.49	2.41
 Uranus	57451.1652	 0.057	 1.545	879.31	5.01	625.56	2.36
 Uranus	57452.1619	 0.044	 1.537	733.33	4.45	585.26	2.27
 Uranus	57453.8497	 0.042	 2.070	774.34	6.70	627.60	2.63
 Uranus	57455.1721	 0.046	 1.764	585.75	3.88	561.62	2.24
 Uranus	57456.1804	 0.044	 1.949	654.83	4.13	586.10	2.27
 Uranus	57459.1675	 0.107	 1.856	  nan	  nan	801.49	2.57
 Uranus	57460.1709	 0.093	 1.965	  nan	  nan	832.52	2.52
 Uranus	57462.1657	 0.146	 1.967	  nan	  nan	623.52	2.47
 Uranus	57463.1569	 0.078	 1.850	  nan	  nan	594.80	2.43
 Uranus	57537.8594	 0.116	 1.085	  nan	  nan	628.91	2.37
 Uranus	57538.8467	 0.067	 1.063	903.01	4.78	590.13	2.27
 Uranus	57540.8362	 0.152	 1.054	  nan	  nan	550.12	2.29
 Uranus	57541.8127	 0.137	 1.028	  nan	  nan	526.92	2.23
 Uranus	57542.8756	 0.081	 1.181	934.95	5.73	552.45	2.13
 Uranus	57542.8357	 0.068	 1.062	617.31	4.58	527.14	2.21
 Uranus	57543.8154	 0.141	 1.035	  nan	  nan	532.31	2.25
 Uranus	57543.8451	 0.147	 1.088	  nan	  nan	557.18	2.31
 Uranus	57590.8142	 0.071	 1.709	  nan	  nan	572.65	2.29
 Uranus	57590.6105	 0.074	 1.071	488.72	4.37	486.86	2.17
 Uranus	57590.7128	 0.070	 1.070	474.91	4.47	484.16	2.15
 Uranus	57596.6917	 0.145	 1.061	  nan	  nan	580.93	2.28
 Uranus	57597.6850	 0.085	 1.054	699.09	5.34	546.36	2.33
 Uranus	57598.6698	 0.059	 1.036	503.82	4.38	504.28	2.18
 Uranus	57599.6101	 0.057	 1.033	531.07	4.58	494.32	2.14
 Uranus	57606.5594	 0.065	 1.088	619.68	4.22	543.35	2.17
 Uranus	57606.6965	 0.066	 1.148	546.39	4.09	533.96	2.19
 Uranus	57606.4669	 0.061	 1.691	508.49	4.38	525.41	2.23
 Uranus	57608.7067	 0.096	 1.215	  nan	  nan	547.94	2.26
 Uranus	57609.4887	 0.096	 1.381	  nan	  nan	567.05	2.31
 Uranus	57610.6214	 0.116	 1.022	  nan	  nan	561.36	2.31
 Uranus	57610.7047	 0.103	 1.232	  nan	  nan	513.77	2.25
 Uranus	57611.6477	 0.120	 1.056	  nan	  nan	543.30	2.25
 Uranus	57618.6481	 0.070	 1.100	619.92	4.79	540.64	2.24
 Uranus	57618.4897	 0.072	 1.221	622.74	4.79	556.00	2.24
 Uranus	57619.6769	 0.072	 1.218	564.79	4.31	547.25	2.21
 Uranus	57620.6752	 0.076	 1.223	560.68	4.44	535.56	2.22
 Uranus	57621.6367	 0.115	 1.092	  nan	  nan	525.31	2.23
 Uranus	57621.4885	 0.069	 1.188	661.35	4.40	577.81	2.16
 Uranus	57625.7458	 0.106	 2.253	  nan	  nan	562.30	2.26
 Uranus	57625.4976	 0.104	 1.114	  nan	  nan	534.46	2.29
 Uranus	57625.6790	 0.107	 1.326	  nan	  nan	543.59	2.28
 Uranus	57626.6398	 0.110	 1.144	  nan	  nan	530.01	2.27
 Uranus	57626.7457	 0.087	 2.329	  nan	  nan	539.49	2.28
 Uranus	57627.6834	 0.079	 1.400	  nan	  nan	526.13	2.27
 Uranus	57627.5605	 0.090	 1.019	726.73	5.51	558.30	2.29
 Uranus	57628.6822	 0.087	 1.413	  nan	  nan	542.39	2.31
 Uranus	57630.5985	 0.087	 1.063	642.17	4.87	537.76	2.24
 Uranus	57630.6879	 0.078	 1.518	  nan	  nan	537.91	2.25
 Uranus	57639.6791	 0.059	 1.716	447.09	4.24	519.11	2.22
 Uranus	57639.4552	 0.068	 1.125	513.67	4.11	525.71	2.17
 Uranus	57640.6831	 0.068	 1.820	  nan	  nan	542.95	2.32
 Uranus	57640.5817	 0.081	 1.088	503.75	4.54	505.49	2.18
 Uranus	57641.6027	 0.080	 1.164	623.64	4.73	543.95	2.19
 Uranus	57651.6121	 0.091	 1.373	  nan	  nan	551.30	2.34
 Uranus	57651.6167	 0.093	 1.409	  nan	  nan	547.78	2.30
 Uranus	57651.3413	 0.085	 1.697	  nan	  nan	549.01	2.27
 Uranus	57652.5245	 0.081	 1.043	680.45	4.71	521.31	2.20
 Uranus	57652.5291	 0.082	 1.050	533.99	4.67	492.44	2.18
 Uranus	57653.4532	 0.101	 1.042	  nan	  nan	517.36	2.13
 Uranus	57653.6187	 0.096	 1.476	  nan	  nan	522.78	2.26
 Uranus	57656.5974	 0.077	 1.367	  nan	  nan	534.48	2.32
 Uranus	57656.4094	 0.118	 1.119	  nan	  nan	522.93	2.28
 Uranus	57656.5307	 0.104	 1.075	  nan	  nan	550.02	2.23
 Uranus	57658.3946	 0.062	 1.150	461.63	4.23	492.03	2.19
 Uranus	57659.4367	 0.083	 1.042	724.82	5.15	557.08	2.32
 Uranus	57659.5543	 0.077	 1.174	732.27	4.86	567.79	2.26
 Uranus	57660.5527	 0.069	 1.179	546.72	4.46	537.68	2.22
 Uranus	57660.4327	 0.082	 1.043	706.63	5.12	545.97	2.27
 Uranus	57661.5109	 0.069	 1.063	554.70	4.21	515.02	2.18
 Uranus	57661.4089	 0.066	 1.082	502.47	4.20	510.32	2.15
 Uranus	58034.4935	 0.107	 1.047	  nan	  nan	541.67	2.16
 Uranus	58028.3742	 0.197	 1.218	  nan	  nan	516.97	2.13
 Uranus	58027.6189	 0.127	 1.612	  nan	  nan	536.81	2.08
 Uranus	57793.1713	 0.127	 1.132	  nan	  nan	564.52	2.27
 Uranus	57795.1872	 0.144	 1.217	  nan	  nan	528.22	2.23
 Uranus	57799.2219	 0.060	 1.551	538.71	4.41	512.68	2.14
 Uranus	57800.1947	 0.096	 1.337	  nan	  nan	532.68	2.18
 Uranus	57879.8571	 0.078	 1.022	1223.90	7.46	611.45	2.42
 Uranus	57913.8102	 0.111	 1.027	  nan	  nan	562.58	2.20
 Uranus	57914.8090	 0.136	 1.029	  nan	  nan	554.83	2.22
 Uranus	57928.7425	 0.102	 1.014	  nan	  nan	606.37	2.37
 Uranus	57928.6860	 0.093	 1.084	  nan	  nan	482.72	2.13
 Uranus	57928.8278	 0.117	 1.159	  nan	  nan	643.78	2.35
 Uranus	57928.7808	 0.109	 1.039	  nan	  nan	550.00	2.22
 Uranus	57928.6441	 0.095	 1.242	  nan	  nan	536.61	2.18
 Uranus	57938.6085	 0.120	 1.294	  nan	  nan	571.51	2.24
 Uranus	57942.7773	 0.047	 1.112	475.74	3.78	476.49	2.02
 Uranus	57943.6229	 0.057	 1.156	546.68	3.94	520.30	2.05
 Uranus	57944.6133	 0.072	 1.184	721.35	4.40	550.18	2.06
 Uranus	57955.5897	 0.095	 1.160	  nan	  nan	568.80	2.21
 Uranus	57958.7941	 0.103	 1.438	  nan	  nan	570.72	2.27
 Uranus	57959.7587	 0.079	 1.220	871.05	4.96	587.42	2.21
 Uranus	57960.7160	 0.078	 1.077	560.86	4.98	485.66	2.13
 Uranus	57960.6743	 0.075	 1.018	765.29	5.10	538.38	2.15
 Uranus	57961.7051	 0.084	 1.060	573.90	4.71	494.59	2.10
 Uranus	57961.5899	 0.088	 1.103	1055.83	7.60	576.53	2.29
 Uranus	57962.5594	 0.139	 1.208	  nan	  nan	621.35	2.16
 Uranus	57962.5154	 0.104	 1.523	  nan	  nan	648.35	2.24
 Uranus	57965.7260	 0.098	 1.149	  nan	  nan	524.08	2.19
 Uranus	57967.7092	 0.100	 1.111	  nan	  nan	508.42	2.17
 Uranus	57968.6848	 0.116	 1.057	  nan	  nan	516.41	2.14
 Uranus	57969.7309	 0.114	 1.217	  nan	  nan	557.06	2.20
 Uranus	57969.7749	 0.110	 1.541	  nan	  nan	546.59	2.16
 Uranus	57971.6976	 0.072	 1.109	483.00	4.64	473.96	2.09
 Uranus	57971.7534	 0.067	 1.393	421.31	4.17	470.50	2.07
 Uranus	57976.5502	 0.144	 1.100	  nan	  nan	524.13	2.18
 Uranus	57976.6446	 0.152	 1.030	  nan	  nan	513.29	2.20
 Uranus	57977.7422	 0.069	 1.438	441.75	4.40	483.36	2.12
 Uranus	57977.6734	 0.075	 1.087	585.77	4.70	506.73	2.10
 Uranus	57977.6121	 0.078	 1.014	590.92	5.01	505.47	2.14
 Uranus	57978.7461	 0.080	 1.499	  nan	  nan	492.70	2.12
 Uranus	57978.7000	 0.077	 1.188	468.24	4.63	477.61	2.12
 Uranus	57979.7042	 0.079	 1.220	619.68	4.87	518.32	2.11
 Uranus	57980.7024	 0.083	 1.225	519.96	4.58	500.68	2.10
 Uranus	57980.5128	 0.092	 1.196	  nan	  nan	508.09	2.06
 Uranus	57982.6921	 0.050	 1.202	525.06	3.86	513.34	2.03
 Uranus	57982.4417	 0.055	 1.762	532.91	4.06	530.42	2.12
 Uranus	57984.6857	 0.083	 1.198	612.66	5.03	522.61	2.15
 Uranus	57985.6751	 0.126	 1.165	  nan	  nan	545.07	2.20
 Uranus	57989.6837	 0.096	 1.258	  nan	  nan	489.38	2.17
 Uranus	57989.7374	 0.094	 1.768	  nan	  nan	495.38	2.14
 Uranus	57990.7094	 0.091	 1.466	  nan	  nan	505.48	2.19
 Uranus	57991.7311	 0.084	 1.757	  nan	  nan	498.08	2.15
 Uranus	57993.6987	 0.096	 1.445	  nan	  nan	520.20	2.11
 Uranus	57993.5360	 0.102	 1.034	  nan	  nan	527.28	2.18
 Uranus	57995.5978	 0.096	 1.037	711.05	5.48	516.65	2.14
 Uranus	57995.4412	 0.087	 1.376	  nan	  nan	525.95	2.16
 Uranus	57995.6991	 0.091	 1.501	  nan	  nan	501.54	2.15
 Uranus	57996.6754	 0.082	 1.328	  nan	  nan	480.74	2.11
 Uranus	57996.4641	 0.096	 1.217	  nan	  nan	517.34	2.12
 Uranus	57997.7145	 0.074	 1.758	  nan	  nan	484.64	2.12
 Uranus	57997.6561	 0.077	 1.230	539.10	4.34	504.87	2.09
 Uranus	58003.6361	 0.119	 1.214	  nan	  nan	483.84	2.12
 Uranus	58004.6224	 0.104	 1.166	  nan	  nan	473.25	2.11
 Uranus	58005.5532	 0.125	 1.021	  nan	  nan	518.72	2.16
 Uranus	58008.6312	 0.098	 1.263	  nan	  nan	498.26	2.09
 Uranus	58009.4004	 0.130	 1.390	  nan	  nan	501.32	2.10
 Uranus	58010.6819	 0.094	 1.820	  nan	  nan	482.20	2.06
 Uranus	58010.3391	 0.105	 2.267	  nan	  nan	474.60	2.00
 Uranus	58010.3343	 0.105	 2.409	  nan	  nan	479.21	1.95
 Uranus	58011.6725	 0.090	 1.720	  nan	  nan	495.43	2.12
 Uranus	58012.5883	 0.067	 1.124	391.21	3.84	449.22	2.00
 Uranus	58018.6114	 0.053	 1.314	530.56	4.39	510.29	2.07
 Uranus	58019.5804	 0.070	 1.167	622.87	4.59	535.13	2.09
 Uranus	58020.5765	 0.055	 1.163	468.45	4.33	468.89	2.06
 Uranus	58021.5354	 0.077	 1.055	537.84	5.14	477.93	2.11
 Uranus	58022.6244	 0.062	 1.515	447.57	4.47	486.55	2.12
 Uranus	57711.2328	 0.073	 1.203	559.18	4.80	492.59	2.13
 Uranus	57718.2225	 0.049	 1.164	801.68	4.15	602.69	2.09
 Uranus	57720.4666	 0.080	 2.012	  nan	  nan	529.08	2.18
 Uranus	57720.4711	 0.079	 2.111	  nan	  nan	535.82	2.17
 Uranus	57721.2617	 0.076	 1.045	677.96	4.72	512.65	2.11
 Uranus	57721.4192	 0.089	 1.418	  nan	  nan	490.64	2.12
 Uranus	57721.1921	 0.068	 1.268	546.31	4.75	501.88	2.15
 Uranus	58041.3574	 0.211	 1.136	  nan	  nan	628.62	2.32
 Uranus	58041.2985	 0.174	 1.494	  nan	  nan	553.05	2.25
 Uranus	58042.4333	 0.154	 1.016	  nan	  nan	567.56	2.32
 Uranus	58042.5394	 0.115	 1.291	  nan	  nan	543.62	2.21
 Uranus	58045.4723	 0.060	 1.066	512.04	4.46	472.03	2.07
 Uranus	58045.5838	 0.072	 1.843	  nan	  nan	486.86	2.07
 Uranus	58046.2767	 0.036	 1.575	557.33	4.26	540.66	2.15
 Uranus	58046.3973	 0.041	 1.025	558.11	4.23	498.05	2.05
 Uranus	58047.5631	 0.084	 1.626	  nan	  nan	490.91	2.09
 Uranus	58048.3143	 0.088	 1.236	  nan	  nan	519.97	2.16
 Uranus	58048.5350	 0.078	 1.379	  nan	  nan	496.97	2.17
 Uranus	58049.3772	 0.120	 1.038	  nan	  nan	573.00	2.30
 Uranus	58062.4719	 0.062	 1.231	749.05	6.78	540.32	2.33
 Uranus	58063.4723	 0.074	 1.249	503.25	4.75	489.31	2.13
 Uranus	58064.5459	 0.076	 2.174	  nan	  nan	523.82	2.19
 Uranus	58065.3083	 0.080	 1.082	692.27	6.74	504.19	2.23
 Uranus	58065.5371	 0.078	 2.039	  nan	  nan	540.80	2.21
 Uranus	58066.3210	 0.085	 1.050	672.31	5.30	525.29	2.16
 Uranus	58067.5388	 0.081	 2.212	  nan	  nan	548.35	2.23
 Uranus	58067.4069	 0.083	 1.061	766.51	5.49	537.65	2.15
 Uranus	58077.2149	 0.053	 1.344	709.35	5.32	550.09	2.25
 Uranus	58077.3922	 0.035	 1.092	521.25	4.55	476.49	2.08
 Uranus	58078.4086	 0.046	 1.152	481.62	4.53	473.48	2.08
 Uranus	58079.3867	 0.042	 1.092	478.18	4.60	470.52	2.08
 Uranus	58080.3273	 0.053	 1.018	689.78	4.72	532.76	2.13
 Uranus	58080.2002	 0.045	 1.392	497.54	4.32	501.98	2.14
 Uranus	58081.2030	 0.044	 1.350	607.53	4.24	543.86	2.14
 Uranus	58084.3552	 0.090	 1.054	1025.44	6.95	551.79	2.26
 Uranus	58091.3921	 0.048	 1.243	577.96	4.68	515.90	2.14
 Uranus	58133.3196	 0.070	 1.585	  nan	  nan	490.81	2.07
 Uranus	58138.2747	 0.064	 1.311	437.99	3.20	506.11	2.02
 Uranus	58157.2810	 0.098	 1.973	  nan	  nan	555.04	2.17
 Uranus	58159.2671	 0.097	 1.816	  nan	  nan	499.64	2.15
 Uranus	58170.2196	 0.057	 1.565	520.12	4.53	522.09	2.22
 Uranus	58184.2108	 0.099	 1.982	  nan	  nan	549.04	2.22
 Uranus	58188.1947	 0.096	 1.873	  nan	  nan	533.79	2.23
 Uranus	58303.6707	 0.196	 1.078	  nan	  nan	520.54	2.10
 Uranus	58304.6817	 0.159	 1.049	  nan	  nan	481.95	2.05
 Uranus	58311.5762	 0.204	 1.448	  nan	  nan	516.01	1.97
 Uranus	58312.6609	 0.219	 1.048	  nan	  nan	520.89	2.06
 Uranus	58305.8167	 0.149	 1.194	  nan	  nan	539.22	2.15
 Uranus	58307.6885	 0.120	 1.027	  nan	  nan	495.78	2.07
 Uranus	58308.8392	 0.134	 1.375	  nan	  nan	551.14	2.15
 Uranus	58308.6780	 0.129	 1.038	  nan	  nan	517.38	2.04
 Uranus	58309.8217	 0.146	 1.275	  nan	  nan	567.65	2.32
 Uranus	58322.6094	 0.198	 1.106	  nan	  nan	517.98	2.11
 Uranus	58323.6362	 0.171	 1.040	  nan	  nan	497.27	2.18
 Uranus	58323.6362	 0.171	 1.040	  nan	  nan	497.27	2.18
 Uranus	58361.7009	 0.039	 1.426	437.34	3.84	475.67	2.06
 Uranus	58362.6786	 0.077	 1.284	448.99	3.73	490.87	2.05
 Uranus	58370.5847	 0.181	 1.038	  nan	  nan	513.91	2.16
 Uranus	58372.6840	 0.079	 1.562	  nan	  nan	479.96	2.07
 Uranus	58372.4082	 0.089	 1.458	  nan	  nan	484.92	2.07
 Uranus	58376.5868	 0.186	 1.074	  nan	  nan	502.44	2.11
 Uranus	58376.5893	 0.180	 1.080	  nan	  nan	503.98	2.09
 Uranus	58376.5843	 0.182	 1.068	  nan	  nan	506.41	2.13
 Uranus	58376.5943	 0.169	 1.093	  nan	  nan	501.80	2.10
 Uranus	58376.5918	 0.168	 1.086	  nan	  nan	503.45	2.08
 Uranus	58376.5800	 0.185	 1.059	  nan	  nan	519.77	2.13
 Uranus	58378.4849	 0.100	 1.040	  nan	  nan	520.69	2.16
 Uranus	58393.5165	 0.093	 1.034	535.80	3.90	498.16	2.06
 Uranus	58393.3724	 0.090	 1.285	  nan	  nan	509.15	2.08
 Uranus	58395.6347	 0.122	 1.765	  nan	  nan	475.00	1.96
 Uranus	58395.5474	 0.117	 1.114	  nan	  nan	482.14	2.05
 Uranus	58396.3723	 0.131	 1.237	  nan	  nan	499.47	2.06
 Uranus	58403.5151	 0.197	 1.086	  nan	  nan	496.46	2.05
 Uranus	58405.5880	 0.157	 1.533	  nan	  nan	498.86	2.07
 Uranus	58416.4151	 0.154	 1.012	  nan	  nan	514.85	2.11
 Uranus	58416.4126	 0.154	 1.012	  nan	  nan	517.87	2.09
 Uranus	58416.4101	 0.157	 1.012	  nan	  nan	522.46	2.10
 Uranus	58424.5484	 0.111	 1.711	  nan	  nan	499.39	2.04
 Uranus	58424.4277	 0.115	 1.034	  nan	  nan	486.88	2.06
 Uranus	58433.4437	 0.050	 1.129	587.37	4.27	507.41	2.09
 Uranus	58434.4583	 0.040	 1.198	476.55	3.54	495.11	2.04
 Uranus	58434.4534	 0.040	 1.176	501.03	3.54	498.71	2.03
 Uranus	58434.4558	 0.040	 1.187	490.24	3.52	496.79	2.03
 Uranus	58434.4509	 0.041	 1.166	518.80	3.57	504.74	2.03
 Uranus	58435.5345	 0.056	 2.008	  nan	  nan	515.21	2.08
 Uranus	58435.5369	 0.056	 2.060	  nan	  nan	515.38	2.08
 Uranus	58435.5320	 0.057	 1.959	  nan	  nan	525.47	2.10
 Uranus	58435.5271	 0.057	 1.867	609.34	4.66	536.07	2.14
 Uranus	58435.5296	 0.056	 1.911	576.79	4.41	531.29	2.13
 Uranus	58436.4315	 0.075	 1.116	579.35	4.16	521.68	2.08
 Uranus	58455.3809	 0.082	 1.127	339.09	2.74	454.92	1.92
 Uranus	58455.3755	 0.081	 1.110	387.63	2.93	464.85	1.94
 Uranus	58455.2006	 0.065	 1.267	375.64	3.23	465.58	2.02
 Uranus	58455.2138	 0.066	 1.199	360.11	3.19	453.75	1.98
 Uranus	58455.2054	 0.065	 1.241	374.64	3.25	464.99	2.01
 Uranus	58456.4097	 0.037	 1.268	470.96	3.66	492.82	2.04
 Uranus	58456.1806	 0.039	 1.384	531.59	4.13	510.79	2.13
 Uranus	58464.2387	 0.040	 1.048	616.23	3.91	508.94	2.02
 Uranus	58465.3739	 0.055	 1.212	475.15	3.15	512.71	1.98
 Uranus	58465.1746	 0.057	 1.257	492.34	3.35	512.59	2.05
 Uranus	58466.4472	 0.039	 2.008	483.29	3.24	540.44	2.07
 Uranus	58467.3658	 0.048	 1.200	654.84	3.68	544.85	2.04
 Uranus	58468.3688	 0.101	 1.228	  nan	  nan	484.14	1.97
 Uranus	58485.3406	 0.089	 1.342	  nan	  nan	498.36	2.01
 Uranus	58486.2959	 0.076	 1.131	445.79	2.92	481.68	1.95
 Uranus	58488.2980	 0.044	 1.158	601.56	3.91	501.14	2.03
 Uranus	58494.2653	 0.087	 1.103	474.04	3.62	486.14	2.05
 Uranus	58495.3245	 0.074	 1.429	  nan	  nan	484.07	2.00
 Uranus	58496.2519	 0.052	 1.082	564.72	4.16	507.67	2.12
 Uranus	58504.3267	 0.080	 1.726	  nan	  nan	526.62	2.03
 Uranus	58518.2072	 0.036	 1.123	702.96	4.47	517.58	2.14
 Uranus	58518.2439	 0.038	 1.291	532.12	4.18	505.52	2.14
 Uranus	58518.3108	 0.045	 2.123	366.06	2.59	503.66	2.00
 Uranus	58523.2818	 0.054	 1.814	381.75	2.48	523.47	2.00
 Uranus	58527.2226	 0.073	 1.308	359.46	2.68	479.89	2.01
 Uranus	58539.1798	 0.081	 1.241	371.27	2.35	479.88	1.93
 Uranus	58540.1813	 0.070	 1.264	511.06	3.23	517.13	2.06
 Uranus	58542.2008	 0.044	 1.441	500.05	3.52	512.87	2.11
 Uranus	58543.1971	 0.084	 1.432	  nan	  nan	549.16	2.18
 Uranus	58546.8793	 0.081	 2.150	  nan	  nan	513.76	2.14
 Uranus	58546.8764	 0.082	 2.221	  nan	  nan	552.21	2.24
 Uranus	58557.8503	 0.049	 2.152	712.55	4.86	624.57	2.40
 Uranus	58644.6995	 0.096	 1.247	  nan	  nan	470.46	2.08
 Uranus	58659.7869	 0.284	 1.017	  nan	  nan	702.74	2.42
 Uranus	58676.7920	 0.122	 1.113	  nan	  nan	507.14	2.08
 Uranus	58677.6855	 0.069	 1.025	550.61	3.97	482.64	2.04
 Uranus	58707.7398	 0.098	 1.245	  nan	  nan	506.79	2.12
 Uranus	58707.6893	 0.103	 1.062	  nan	  nan	481.82	2.10
 Uranus	58711.7032	 0.068	 1.131	467.52	3.94	482.71	2.08
 Uranus	58714.7819	 0.108	 1.852	  nan	  nan	526.47	2.09
 Uranus	58714.7120	 0.105	 1.201	  nan	  nan	499.66	2.06
 Uranus	58714.4950	 0.110	 1.355	  nan	  nan	503.44	2.12
 Uranus	58715.6899	 0.118	 1.124	  nan	  nan	502.55	2.03
 Uranus	58715.5749	 0.105	 1.035	  nan	  nan	467.90	2.05
 Uranus	58716.6635	 0.129	 1.060	  nan	  nan	474.56	2.07
 Uranus	58717.6727	 0.061	 1.088	564.04	4.32	506.27	2.13
 Uranus	58717.7339	 0.065	 1.387	438.47	3.19	492.63	2.01
 Uranus	58718.6772	 0.152	 1.109	  nan	  nan	474.49	2.03
 Uranus	58718.4828	 0.100	 1.364	  nan	  nan	499.87	2.11
 Uranus	58719.5730	 0.218	 1.023	  nan	  nan	578.43	2.32
 Uranus	58720.7371	 0.082	 1.487	  nan	  nan	487.81	2.05
 Uranus	58720.5398	 0.110	 1.077	  nan	  nan	478.84	2.08
 Uranus	58720.6793	 0.092	 1.135	  nan	  nan	479.93	2.06
 Uranus	58721.6998	 0.107	 1.237	  nan	  nan	483.81	2.07
 Uranus	58721.4610	 0.103	 1.479	  nan	  nan	487.87	2.10
 Uranus	58722.6938	 0.087	 1.220	  nan	  nan	463.54	1.99
 Uranus	58723.6793	 0.075	 1.166	367.51	3.42	462.99	2.01
 Uranus	58724.6769	 0.081	 1.168	435.27	3.98	471.24	2.08
 Uranus	58724.5177	 0.073	 1.108	491.94	4.20	478.42	2.08
 Uranus	58729.6694	 0.120	 1.196	  nan	  nan	481.99	2.04
 Uranus	58730.6627	 0.186	 1.178	  nan	  nan	511.52	2.10
 Uranus	58732.6144	 0.116	 1.050	  nan	  nan	509.97	2.10
 Uranus	58732.6900	 0.103	 1.369	  nan	  nan	480.47	2.10
 Uranus	58732.6119	 0.115	 1.046	  nan	  nan	493.09	2.10
 Uranus	58733.4436	 0.087	 1.347	  nan	  nan	478.03	2.03
 Uranus	58739.6798	 0.141	 1.446	  nan	  nan	475.27	2.03
 Uranus	58740.5794	 0.189	 1.030	  nan	  nan	481.33	1.97
 Uranus	58740.6640	 0.173	 1.342	  nan	  nan	493.82	2.04
 Uranus	58750.4590	 0.061	 1.071	473.05	4.22	478.02	2.09
 Uranus	58750.5577	 0.082	 1.039	436.06	3.75	460.34	2.01
 Uranus	58751.6790	 0.107	 1.858	  nan	  nan	490.75	2.05
 Uranus	58751.6375	 0.101	 1.375	  nan	  nan	493.61	2.09
 Uranus	58762.5985	 0.089	 1.319	  nan	  nan	470.32	2.03
 Uranus	58764.6174	 0.123	 1.526	  nan	  nan	495.51	2.07
 Uranus	58765.5745	 0.087	 1.228	  nan	  nan	527.81	2.07
 Uranus	58768.3234	 0.062	 1.542	465.84	4.00	493.66	2.11
 Uranus	58778.4955	 0.091	 1.074	465.36	4.13	478.25	2.09
 Uranus	58779.3354	 0.118	 1.220	  nan	  nan	503.76	2.12
 Uranus	58779.5189	 0.111	 1.157	  nan	  nan	496.14	2.13
 Uranus	58784.5014	 0.095	 1.144	  nan	  nan	481.73	2.05
 Uranus	58784.5717	 0.099	 1.656	  nan	  nan	497.25	2.07
 Uranus	58787.5763	 0.071	 1.852	  nan	  nan	487.46	2.02
 Uranus	58788.4543	 0.103	 1.048	  nan	  nan	456.19	1.97
 Uranus	58788.5699	 0.078	 1.794	  nan	  nan	493.78	2.02
 Uranus	58795.4649	 0.085	 1.126	530.03	4.56	494.91	2.14
 Uranus	58795.3588	 0.080	 1.025	854.74	4.54	531.79	2.11
 Uranus	58798.5139	 0.112	 1.460	  nan	  nan	483.33	2.07
 Uranus	58836.1690	 0.042	 1.252	658.72	4.42	525.86	2.17
 Uranus	58844.3161	 0.053	 1.093	410.72	3.82	455.21	2.06
 Uranus	58845.3425	 0.091	 1.199	  nan	  nan	465.31	2.00
 Uranus	58846.3044	 0.094	 1.077	  nan	  nan	455.33	2.01
 Uranus	58854.3909	 0.063	 1.904	  nan	  nan	514.79	2.05
 Uranus	58856.2620	 0.039	 1.046	481.20	3.99	470.02	2.09
 Uranus	58868.3258	 0.056	 1.529	297.09	2.80	445.63	1.97
 Uranus	58869.3154	 0.057	 1.454	304.59	2.96	447.91	1.99
 Uranus	58872.2899	 0.037	 1.318	450.97	4.08	478.96	2.11
 Uranus	58874.2831	 0.089	 1.309	  nan	  nan	514.10	2.03
 Uranus	58876.3020	 0.045	 1.506	452.36	3.85	488.04	2.10
 Uranus	58884.2725	 0.065	 1.430	829.32	3.11	552.08	2.03
 Uranus	58884.1774	 0.059	 1.032	615.09	4.87	499.63	2.17
 Uranus	58897.1748	 0.053	 1.098	543.59	4.49	486.14	2.15
 Uranus	58899.2044	 0.045	 1.237	535.84	4.06	506.80	2.14
 Uranus	59063.7949	 0.068	 1.360	994.54	7.54	562.64	2.36
 Uranus	59064.8003	 0.063	 1.425	432.46	3.95	487.60	2.10
 Uranus	59065.8129	 0.076	 1.576	  nan	  nan	653.09	2.09
 Uranus	59065.7678	 0.081	 1.226	365.04	3.39	455.98	2.01
 Uranus	59097.6829	 0.050	 1.241	519.81	4.50	515.41	2.21
 Uranus	59098.6860	 0.061	 1.274	456.07	4.00	496.79	2.13
 Uranus	59100.7016	 0.069	 1.426	319.70	2.98	460.58	1.99
 Uranus	59205.3730	 0.118	 1.217	  nan	  nan	473.56	2.07
 Uranus	59205.1273	 0.112	 1.588	  nan	  nan	521.36	2.13
 Uranus	59218.3417	 0.057	 1.242	418.33	4.07	474.92	2.11
 Uranus	59220.3449	 0.048	 1.292	445.95	4.04	475.37	2.10
 Uranus	59221.1558	 0.050	 1.116	536.73	4.65	488.84	2.18
 Uranus	59221.3222	 0.054	 1.186	522.27	4.27	492.21	2.14


==> table4.txt <==
# Recommended FCFs for observations obtained between 07:00-17:00 (UTC).
# These FCFs assume the opacity relations presented in Mairs et al 2021 were applied during the extinction correction. The same extinction correction must be used for a direct comparison with the FCF values presented by Dempsey et al 2013.
# The atmospheric transmission lower limits included in the FCF determination are 10% and 25% for 450 and 850 microns, respectively.
# The primary calibrator, Uranus was used to derive these FCFs.
#Wavelength StartDate EndDate Peak_FCF Peak_FCF_unc Arcsec_FCF Arcsec_FCF_unc
450 2011-05-01 2018-06-30  531  93  4.61  0.60 
450 2018-06-30 2021-02-10  472  76  3.87  0.53 
850 2011-05-01 2016-11-19  525  37  2.25  0.13 
850 2016-11-19 2018-06-30  516  42  2.13  0.12 
850 2018-06-30 2021-02-10  495  32  2.07  0.12 


==> table5.txt <==
# Modifications to FCFs presented in Table 3 of Mairs et al 2021 for observation times outside 07:00-17:00 (UTC).
# Correction factors are in units of percent/hour
# In the evening the Peak FCFs presented in Table~\ref{tab:3EpochFCFs} must be increased by the factor shown multiplied by the number of hours until 07:00 UTC
# In the morning, the Peak FCFs presented in Table~\ref{tab:3EpochFCFs} must be increased by the factor shown multiplied by the number of hours since 17:00 UTC
# Arcsecond FCFs do not require an evening or morning modification
# Data obtained during the stable part of the night does not require a modification
# rs = Spearman Rank Correlation
#Wavelength Time_Range_UTC Peak_FCF_Correction Peak_FCF_Correction_Unc rs
450  03:00--07:00  9.1  0.5  -0.40 
450  17:00--22:00  7.2  0.6   0.32 
850  03:00--07:00  3.2  0.1  -0.28 
850  17:00--22:00  3.1  0.1   0.49 


==> table6.txt <==
# Two-Component Gaussian Model Parameters
# G = Alpha x exp[-4ln(2)(r/FWHM_MainBeam)^2] + Beta x exp[-4ln(2)(r/FWHM_ErrorBeam)^2]
#Parameter Value_450 Value_450_unc Value_850 Value_850_unc
FWHM_MainBeam  6.2 1.0 11.0 1.6
FWHM_ErrorBeam 18.8 5.7 49.1 8.4 
Alpha  0.89 0.08 0.98 0.01
Beta   0.11 0.08 0.02 0.01
Rel_Vol_MainBeam 0.47 0.12 0.74 0.04
Rel_Vol_ErrorBeam 0.53 0.12 0.26 0.04


==> table7.txt <==
# Secondary-calibrator fluxes derived by applying the FCFs presented in Table 3 of Mairs et al 2021 to the extinction-corrected raw flux measurements obtained during the stable part of the night. 
# The number of 450 micron observations used is less than its 850 micron counterpart due to the exclusion of low-transmission data, which could not be used to fit a reliable peak flux. 
# Peak fluxes are in units of Jy/beam
# Total Fluxes are in units of Jy
#Source RA Dec Peak_450 Peak_450_unc Peak_850 Peak_850_unc Total_450 Total_450_unc Total_850 Total_850_unc Num_450 Num_850
CRL2688 21:02:18.27  36:41:37.00  24.36  4.49  5.45  0.31  29.78  4.59  6.07  0.26  691  1482
CRL618  04:42:53.67  36:06:53.17  13.28  2.72  5.07  0.31  14.21  2.71  5.14  0.27  608  1237
Arp220  15:34:57.27  23:30:10.48   5.64  1.23  0.85  0.06   6.59  1.43  0.85  0.09  322  501
HLTau   04:31:38.44  18:13:57.65  8.03   1.84  2.30  0.17  11.18  1.59  2.41  0.14   34   37 

